Data Augmentation for Hypernymy Detection

The automatic detection of hypernymy relationships represents a challenging problem in NLP. The successful application of state-of-the-art supervised approaches using distributed representations has generally been impeded by the limited availability of high quality training data. We have developed two novel data augmentation techniques which generate new training examples from existing ones. First, we combine the linguistic principles of hypernym transitivity and intersective modifier-noun composition to generate additional pairs of vectors, such as "small dog - dog" or "small dog - animal", for which a hypernymy relationship can be assumed. Second, we use generative adversarial networks (GANs) to generate pairs of vectors for which the hypernymy relation can also be assumed. We furthermore present two complementary strategies for extending an existing dataset by leveraging linguistic resources such as WordNet. Using an evaluation across 3 different datasets for hypernymy detection and 2 different vector spaces, we demonstrate that both of the proposed automatic data augmentation and dataset extension strategies substantially improve classifier performance.

==> _supplementary_material/le-augmentation/code/gan.csv <==
word2vec/googlenews_word2vec-300.kvec,word2vec,300,300-2,tanh,tanh-sigmoid,0.3,0.3-0.,50,torch.optim.Adam,0.0002,0.5,0.999,-1,results_exp_id-{}.dill,2906,nouns.dill,False,0.


==> _supplementary_material/le-augmentation/dataset/HP4K.txt <==
hyponym,hypernym,label,split
key,something,1,train
rhuddlan,town,1,train
blackbeard,pirate,1,train
agent,europe,0,train
contribution,benefit,0,train
feldspar,mineral,1,train
myspace,website,1,train
landscape,art,0,train
quoit,sport,1,train
technology,cooperation,0,train
victim,example,0,train
nakhi,minority,1,train
match,event,1,train
pumi,minority,0,train
tarkan,artist,1,train
atom,sphere,0,train
plant,climbing,0,train
greenpeace,group,1,train
yak,asia,0,train
zeus,punishment,0,train
water,liquid,1,train
ptsd,stress,0,train
vegetable,product,1,train
cherry,drupe,1,train
way,rand,0,train
dermatology,area,1,train
germany,country,1,train
learning,biology,0,train
bumblebee,member,0,train
herzegovina,part,0,train
norway,europe,0,train
asclepius,god,1,train
processing,duty,0,train
africa,place,1,train
krypto,member,0,train
shenouda,pope,1,train
medicine,field,1,train
thing,protector,0,train
illness,stress,0,train
boxing,sport,1,train
mole,badger,0,train
ethic,field,1,train
human,mammal,1,train
hertsa,place,1,train
string,item,1,train
september,canada,0,train
illinois,town,0,train
kabbalah,topic,1,train
part,education,0,train
marriage,outcome,0,train
mosquito,insect,1,train
energy,cooperation,0,train
brisbane,australia,0,train
life,aliadriatica,0,train
fencing,sport,1,train
terrorism,theme,0,train
virtue,basis,0,train
elk,animal,1,train
meningitis,complication,0,train
stephenville,town,1,train
germans,immigrant,0,train
vanilla,form,0,train
flour,part,1,train
achang,minority,1,train
magnetometer,feature,0,train
yamamah,town,1,train
fish,protein,0,train
law,son,0,train
paroxetine,drug,1,train
seaport,sector,0,train
herding,field,0,train
russert,part,0,train
tsunami,event,1,train
education,study,0,train
california,state,1,train
silk,good,1,train
hospital,complex,0,train
flint,town,1,train
phosphoru,nutrient,1,train
thewall,obstacle,0,train
sightseeing,business,0,train
oil,commodity,1,train
mtv,europe,0,train
pollutant,irritant,0,train
skype,service,1,train
taxation,sector,0,train
none,age,0,train
president,politician,1,train
taiwan,country,1,train
coffee,frivolity,0,train
television,harveytoons,0,train
honeybee,insect,1,train
english,language,1,train
bulgaria,country,1,train
cartier,brand,1,train
muse,band,1,train
work,zealand,0,train
collapse,threat,1,train
jinuo,minority,1,train
mortgage,asset,0,train
drought,factor,1,train
movement,issue,0,train
gallery,year,0,train
refugee,migrant,1,train
computer,product,1,train
megsprogohas,what,0,train
depression,issue,0,train
palestine,conflict,0,train
caustic,madison,0,train
lyon,city,1,train
hantavirus,virus,1,train
rope,item,1,train
grease,emulsion,1,train
france,administrator,0,train
leptin,hormone,1,train
sperm,energy,0,train
duty,cag,0,train
sunnis,thought,0,train
anakin,slave,0,train
box,pet,0,train
policy,racism,0,train
castro,city,1,train
one,rebellion,0,train
piedmont,area,1,train
office,president,0,train
adidas,brand,1,train
supervisors,part,0,train
fish,good,1,train
mamuša,location,1,train
sweden,example,0,train
lsd,psychedelic,1,train
australia,jurisdiction,0,train
prison,part,0,train
turkey,food,1,train
microsoft,company,1,train
gem,good,1,train
detroit,city,1,train
gesture,item,0,train
interview,video,0,train
lsd,drug,1,train
president,ohio,0,train
search,technology,1,train
release,deed,0,train
california,place,1,train
karnataka,place,1,train
chicago,city,1,train
registration,measure,0,train
swimming,activity,1,train
mathematic,course,1,train
gravel,sand,0,train
gymnogene,raptor,1,train
mammal,organism,1,train
larsen,recruiter,1,train
melbourne,part,0,train
orange,fruit,1,train
marin,commander,0,train
cancún,location,1,train
chemical,adenosine,0,train
morocco,country,1,train
florida,part,0,train
hero,part,0,train
smoke,material,0,train
philosophy,subject,1,train
what,bird,0,train
gamestop,company,1,train
life,publication,1,train
form,situation,0,train
syndecan,protein,1,train
trillium,plant,1,train
narcolepsy,condition,1,train
cartel,act,0,train
economic,topic,1,train
texas,school,1,train
tikal,city,1,train
bronze,material,1,train
apparel,good,1,train
canada,country,1,train
surprise,emotion,1,train
a4,vehicle,1,train
nike,brand,1,train
yokohama,part,0,train
time,part,0,train
economics,area,1,train
priority,freedom,0,train
canada,nation,1,train
massachusetts,state,1,train
barcelona,location,1,train
osteoblast,cell,1,train
genesis,group,1,train
bird,prey,1,train
vibration,part,0,train
coal,material,1,train
alertness,amphetamine,0,train
yajna,event,1,train
duty,teacher,0,train
lobola,marriage,0,train
russia,part,0,train
jew,person,1,train
helpdesk,charge,0,train
zealand,australia,0,train
cricket,sport,1,train
clifton,clifton,0,train
battlefield,resource,0,train
lawyer,professional,1,train
europe,place,1,train
gospel,genre,1,train
safari,default,0,train
pedestrian,road,0,train
yoga,technique,1,train
iron,deposit,1,train
costume,item,1,train
television,service,1,train
egg,food,1,train
juventus,club,1,train
master,rank,1,train
lake,ecosystem,1,train
england,lord,0,train
clove,ingredient,1,train
transgenderism,issue,0,train
sociology,subject,1,train
galactose,carbohydrate,1,train
smoking,intake,0,train
maid,profession,1,train
maker,program,0,train
contamination,source,0,train
combichrist,artist,1,train
immigration,sector,0,train
air,ray,0,train
python,language,1,train
land,water,0,train
breed,reward,0,train
healthcare,context,0,train
clausaor,dress,0,train
meat,food,1,train
veteran,artist,0,train
addiction,issue,1,train
newspaper,progress,0,train
xenophon,leader,1,train
greeks,people,1,train
rock,genre,1,train
tea,food,1,train
folk,genre,1,train
casino,place,1,train
bengali,english,0,train
damage,farming,0,train
japan,toyota,0,train
uruguay,country,1,train
cadherin,protein,1,train
gothic,title,0,train
service,charity,0,train
osteocyte,cell,1,train
photoshop,editor,1,train
karakon,group,0,train
gauge,accessory,0,train
trade,sector,1,train
cotton,textile,1,train
soap,product,1,train
exposure,factor,0,train
myka,rapper,1,train
bosnia,part,0,train
dizziness,quinapril,0,train
pharcyde,artist,1,train
size,characteristic,1,train
cotton,product,1,train
portugal,country,1,train
education,factor,0,train
codice26,parameter,0,train
iron,material,1,train
nausea,problem,1,train
surrogacy,theme,0,train
metalworking,industry,1,train
gangstarr,act,1,train
europe,part,0,train
sweden,europe,0,train
crabgrass,grass,1,train
party,event,1,train
life,damian,0,train
blang,minority,1,train
family,institution,1,train
protestantism,religion,1,train
thought,memory,0,train
ibex,wildlife,0,train
metz,manufacturer,1,train
sharing,advantage,0,train
rhea,herodotus,0,train
sight,ben,0,train
penitentes,resort,1,train
france,paris,0,train
suncor,company,1,train
numbat,animal,1,train
water,beverage,1,train
duration,factor,0,train
pharmacology,field,1,train
speedwriting,system,1,train
banana,product,1,train
something,utility,0,train
respect,anything,0,train
shrew,note,0,train
walmley,area,1,train
shipbuilding,industry,1,train
ndtv,organisation,1,train
slayer,band,1,train
image,memory,0,train
failure,india,0,train
senegal,country,1,train
closing,interaction,0,train
rice,grain,1,train
cable,transport,0,train
asia,representative,0,train
roma,group,1,train
oil,seasoning,0,train
oyster,shellfish,1,train
hazel,specie,1,train
symptom,diarrhea,0,train
fiber,cotton,0,train
headache,problem,1,train
cordon,shape,0,train
form,technology,0,train
prawn,shellfish,1,train
ganja,marijuana,0,train
purdue,school,1,train
deer,challenge,0,train
airport,tourist,0,train
cockney,english,1,train
house,brick,0,train
magazine,format,0,train
industry,context,0,train
xzibit,artist,1,train
science,subject,1,train
ufo,band,1,train
motown,motown,0,train
rice,food,1,train
puma,brand,1,train
process,morphology,0,train
sonisphere,festival,1,train
ship,location,0,train
electricity,aquarius,0,train
surfing,sport,1,train
omorchoe,ireland,0,train
corn,grain,1,train
richmond,juvenile,0,train
gaur,asia,0,train
polybutadiene,material,1,train
council,professor,0,train
shiseido,manufacturer,1,train
pennsylvania,pennsylvania,0,train
dog,animal,1,train
abkhaz,language,1,train
adele,act,1,train
cloud,shape,1,train
abscess,mastitis,0,train
deed,seal,0,train
dapsone,success,0,train
echidna,animal,1,train
spice,ingredient,1,train
tarragon,herb,1,train
deforestation,belize,0,train
development,issue,0,train
manwë,lord,0,train
dentistry,antiseptic,0,train
forest,habitat,1,train
maskiri,artist,1,train
ideology,thought,1,train
lovebox,europe,0,train
honey,foodstuff,1,train
hokusai,artist,1,train
music,conductor,0,train
andbodie,prop,0,train
slave,soldier,0,train
climbing,sport,1,train
japan,mitsubishi,0,train
investment,country,0,train
tokind,jam,0,train
katrina,guest,0,train
petratherm,company,1,train
distribution,law,0,train
alabama,team,0,train
iron,metal,1,train
novalis,august,0,train
pornography,title,0,train
pan,weapon,0,train
cabbage,ingredient,1,train
gawker,publication,1,train
magazine,artist,0,train
polyester,material,1,train
figure,merchandise,0,train
abraham,subject,0,train
mujib,premier,0,train
tày,language,0,train
brandy,liquor,1,train
mellitus,cause,0,train
biglietto,bands,0,train
game,stoke,0,train
leviticus,subject,0,train
death,punishment,1,train
cork,area,1,train
sauce,food,1,train
cable,component,1,train
example,ecosystem,0,train
transmission,area,0,train
opposition,democracy,0,train
vichy,town,1,train
terrorism,religion,0,train
jerome,city,1,train
bird,animal,1,train
bisexuality,issue,0,train
kayaking,theme,0,train
toucan,piciformes,1,train
miosis,symptom,1,train
country,information,0,train
desire,figure,0,train
student,staff,0,train
cooking,slavery,0,train
deauville,town,1,train
homoeopathy,medicine,1,train
plastic,good,1,train
portraiture,art,1,train
desegregation,policy,1,train
shrew,badger,0,train
fastrack,product,0,train
serial,duty,0,train
mexico,state,1,train
gout,cause,0,train
prosecution,practice,0,train
job,shoeshining,0,train
croatia,europe,0,train
visa,foreigner,0,train
seabird,animal,1,train
mexicans,group,1,train
fractal,fractal,0,train
duet,project,0,train
surface,carbonate,0,train
wood,material,1,train
swindon,part,0,train
banana,form,0,train
rowing,sport,1,train
condominium,plan,0,train
nofx,band,1,train
charleston,city,1,train
job,curator,0,train
mexico,payment,0,train
shia,thought,0,train
michigan,state,1,train
intel,company,1,train
television,actress,0,train
opposition,cause,0,train
cooking,activity,1,train
corinth,city,1,train
zotero,website,1,train
rat,badger,0,train
bacteria,organism,1,train
miami,city,1,train
nevada,state,1,train
appointment,commander,0,train
isp,parameter,0,train
juventus,powerhouse,0,train
trapeze,element,0,train
sale,field,0,train
whistle,call,1,train
texas,state,1,train
wofl,fox,0,train
kidnapping,crime,1,train
functionality,atm,0,train
symptom,mastitis,0,train
artist,modigliani,0,train
light,cue,0,train
wales,part,0,train
caffeine,substance,1,train
vulture,scavenger,1,train
bono,artist,1,train
queensrÿche,artist,0,train
steel,material,1,train
good,product,0,train
lyceum,campus,0,train
consultancy,distribution,0,train
glass,polycarbonate,0,train
mace,weapon,1,train
energy,industry,0,train
crime,instability,0,train
billiard,sport,1,train
survey,research,1,train
deer,specie,1,train
language,subject,1,train
skin,tenby,0,train
love,sorrow,0,train
arsenal,part,0,train
physics,subject,1,train
zebrafish,fish,1,train
athens,greece,0,train
christmas,holiday,1,train
word,member,0,train
geography,extra,0,train
slash,band,0,train
arkansas,state,1,train
wood,commodity,1,train
kerry,airport,1,train
chiaranzana,dance,1,train
plum,fruit,1,train
flashback,memory,1,train
death,band,1,train
finance,sector,1,train
yachting,sport,1,train
periodical,part,0,train
experiment,research,1,train
hrid,lake,1,train
oxidiz,emulsion,0,train
addition,part,1,train
ash,material,1,train
zealand,country,0,train
blizzcon,event,1,train
appointment,director,0,train
youth,band,1,train
addiction,addiction,0,train
environment,cooperation,0,train
section,offence,0,train
flea,insect,1,train
rwanda,country,1,train
bellerophon,hero,1,train
use,limousine,0,train
grimaldi,child,0,train
lyricist,musician,0,train
gas,station,0,train
prison,location,1,train
everton,liverpool,0,train
architecture,topic,1,train
culture,theme,0,train
vehicle,weapon,0,train
mingus,columbia,0,train
wall,object,1,train
hamburg,city,1,train
strasbourg,city,1,train
branch,climbing,0,train
els,town,1,train
submarine,armour,0,train
fox,animal,1,train
fernhill,band,1,train
trematode,badger,0,train
clannad,artist,0,train
aeschylus,author,1,train
film,event,0,train
hog,livestock,1,train
weight,measurement,1,train
mail,default,0,train
bicycle,vehicle,1,train
boat,location,0,train
occurrence,ecotone,0,train
bobcat,company,1,train
dislocation,injury,1,train
waterboarding,method,1,train
cronus,herodotus,0,train
child,mother,0,train
river,water,1,train
jerusalem,israel,0,train
noodle,food,1,train
destruction,themistocles,0,train
depurture,player,0,train
bartending,job,1,train
revision,matter,0,train
ellerslie,development,0,train
newspaper,format,0,train
moisturiser,product,1,train
dominicans,group,1,train
carcass,artist,0,train
oakley,rival,0,train
movement,racism,0,train
man,figure,1,train
measurement,height,0,train
tin,commodity,1,train
agriculture,use,0,train
cunard,company,1,train
zeus,herodotus,0,train
mento,member,0,train
moongarden,group,1,train
technique,shaping,0,train
maxentius,africa,0,train
country,responsibility,0,train
bronze,metal,1,train
methane,ice,0,train
chimpanzee,animal,1,train
form,brahms,0,train
body,place,0,train
accession,action,1,train
abb,machinery,0,train
dread,emotion,1,train
pedagogy,subject,1,train
plutonium,fuel,1,train
spain,europe,0,train
truck,road,0,train
lemon,form,0,train
hobart,australia,0,train
starcraft,game,1,train
johnnyphlo,artist,1,train
trade,country,0,train
fish,food,1,train
seattle,location,1,train
offense,crime,0,train
louis,king,1,train
cotton,crop,1,train
derung,minority,1,train
middlesbrough,team,1,train
strawberry,fruit,1,train
svengali,character,0,train
engineer,professional,1,train
akademgorodok,district,0,train
nirvana,band,1,train
behavior,area,0,train
siam,part,0,train
thing,beauty,0,train
son,father,0,train
sulamiyya,town,1,train
problem,symptom,0,train
body,slt,0,train
jeffry,character,0,train
title,reward,0,train
mouse,biology,0,train
democracy,matter,0,train
condiment,foodstuff,1,train
itsteach,part,0,train
chelsea,leader,0,train
character,subject,0,train
diarrhoea,ailment,1,train
millerettid,group,1,train
talktalk,part,0,train
aercap,company,1,train
monmouth,illinois,0,train
immigration,topic,1,train
henry,example,0,train
dryland,ecosystem,1,train
animal,part,0,train
occom,occom,0,train
raspberry,fruit,1,train
reagan,governor,1,train
baseball,sport,1,train
che,minister,0,train
accident,part,0,train
adelaide,australia,0,train
angola,country,1,train
burden,advantage,0,train
arizona,people,0,train
hate,link,0,train
garlic,seasoning,1,train
trondheim,city,1,train
rabbit,badger,0,train
kilkenny,area,1,train
prince,highlight,0,train
tomato,vegetable,1,train
music,item,0,train
altitude,factor,0,train
judge,man,0,train
clay,impurity,0,train
foch,representative,0,train
deed,deed,0,train
barbet,piciformes,0,train
diglett,pokémon,0,train
electroporation,technique,1,train
solnechny,district,1,train
education,context,0,train
tibetan,language,1,train
phyllis,character,0,train
groupon,website,1,train
viewing,tourist,0,train
comenius,figure,0,train
bolivia,place,1,train
assault,action,1,train
subh,mother,0,train
religion,institution,1,train
mercury,deposit,1,train
vomiting,symptom,1,train
dominance,leadership,0,train
student,people,1,train
scotland,progenitor,0,train
digis,company,1,train
css,opera,0,train
luke,character,0,train
peach,plum,0,train
forbes,company,1,train
labrinth,act,1,train
zealand,independence,0,train
vomiting,quinapril,0,train
insaaf,film,1,train
youtube,forum,1,train
rivalry,musician,0,train
abdullah,ruler,1,train
camping,service,0,train
mosul,city,1,train
life,theme,0,train
connexxion,part,0,train
porcelain,material,1,train
medicaid,program,1,train
energy,issue,0,train
seleucia,city,1,train
britain,missionary,0,train
carly,revenge,0,train
zealand,settlement,0,train
academia,field,0,train
london,gregory,0,train
afghanistan,country,1,train
spain,parliament,0,train
bond,asset,1,train
artist,people,1,train
railway,terminal,0,train
gold,deposit,1,train
chicken,protein,0,train
canvas,material,1,train
crasdant,band,1,train
work,maid,0,train
prawn,bait,0,train
bridge,structure,1,train
perl,language,1,train
citrus,crop,0,train
manufacturing,field,1,train
columbia,part,0,train
psychology,subject,1,train
ring,eye,0,train
fracture,disease,0,train
croatia,country,1,train
tone,region,0,train
agreement,consideration,0,train
parliament,evidence,0,train
aouderas,oasis,1,train
plav,lake,0,train
nùng,language,0,train
samsung,recruiter,0,train
shape,characteristic,1,train
boeing,manufacturer,1,train
france,heir,0,train
form,exposure,0,train
exercise,element,0,train
kochalka,people,0,train
google,company,1,train
omegon,company,1,train
measure,measurement,0,train
bransle,dance,1,train
apple,vegetable,1,train
packaging,consumer,0,train
forest,ecotone,0,train
wolf,varmint,0,train
nagasaki,port,1,train
bush,president,1,train
australia,independence,0,train
dress,area,0,train
swimming,service,0,train
action,organisation,0,train
vole,badger,0,train
digipak,format,0,train
hyderabad,city,1,train
monocyte,cell,1,train
station,terminal,0,train
book,format,1,train
thessaloniki,city,1,train
legislation,law,1,train
ceramic,technology,1,train
automobile,product,1,train
flatfoot,band,1,train
death,theme,0,train
magnesite,commodity,1,train
guinness,ireland,0,train
chastity,hiv,0,train
raven,threat,0,train
ireland,port,0,train
appco,door,0,train
milling,agriculture,0,train
perth,australia,0,train
work,painting,0,train
tobacco,good,1,train
wolf,wildlife,1,train
holiday,benefit,1,train
establishment,term,0,train
yeast,biology,0,train
cream,fruit,0,train
site,wave,0,train
thailand,region,0,train
installation,smf,0,train
commodity,rubber,0,train
sheep,animal,1,train
juvenile,member,0,train
component,notion,0,train
chicken,stew,0,train
hospitality,subject,0,train
gonzo,company,1,train
menthol,application,0,train
blanket,aid,0,train
morphology,property,0,train
ngl,event,0,train
success,aaram,0,train
woman,bishop,0,train
bestival,europe,0,train
soyabean,crop,1,train
aries,moses,0,train
reptile,animal,1,train
astara,town,1,train
hiv,disease,1,train
dog,livestock,0,train
program,datum,0,train
queenston,port,1,train
sugarcane,crop,1,train
act,arbitrator,0,train
conic,point,0,train
netsky,artist,1,train
hepatica,specie,1,train
senescence,biology,0,train
easter,holiday,1,train
plastic,material,1,train
knowledge,academia,0,train
childbearing,outcome,0,train
theraceas,something,0,train
faculty,list,0,train
basketball,sport,1,train
evil,voldemort,0,train
lecture,event,1,train
canada,democracy,0,train
club,saloon,0,train
forkner,system,0,train
opossum,predator,0,train
arena,part,0,train
figure,copernicus,0,train
starch,material,0,train
dell,recruiter,0,train
tularemia,human,0,train
salmon,note,0,train
laudanum,opiate,1,train
efficiency,factor,1,train
rashi,god,0,train
religion,subject,1,train
thigh,place,0,train
anjou,part,0,train
perseus,hero,1,train
heat,force,0,train
context,information,0,train
paestum,town,1,train
lakeshore,resource,0,train
task,planning,0,train
pudding,thing,1,train
berlin,privatdocent,0,train
shannon,airport,1,train
pear,chile,0,train
flexibility,property,1,train
airport,sector,0,train
nothing,button,0,train
chuditch,animal,1,train
lahu,minority,1,train
china,nation,1,train
organ,meat,0,train
feminism,perspective,1,train
terminal,transport,0,train
badger,animal,1,train
endowment,institution,0,train
lead,pollutant,1,train
debt,product,0,train
lead,material,1,train
galesburg,illinois,0,train
hmông,language,0,train
osprey,prey,1,train
tennis,activity,1,train
pokémon,show,1,train
robbery,nothing,0,train
asclepius,member,0,train
baykalsky,district,1,train
india,independence,0,train
mca,course,0,train
video,default,0,train
canada,independence,0,train
group,kool,0,train
coconut,dispersal,0,train
finland,location,1,train
fortune,magazine,1,train
nation,pakistan,0,train
leukemia,condition,1,train
uyghur,language,1,train
sredska,location,1,train
panasonic,company,1,train
anorexia,illness,1,train
production,opera,0,train
technology,industry,1,train
something,i,0,train
mccartys,planter,0,train
rupert,city,1,train
composition,scale,0,train
pepito,character,1,train
mali,country,1,train
helium,atom,1,train
money,ransom,0,train
zaire,nation,1,train
grain,bioproduct,1,train
craigslist,website,1,train
experiment,material,0,train
ponsonby,place,1,train
yeast,flour,0,train
society,member,0,train
criminology,discipline,1,train
man,science,0,train
one,rotation,0,train
yao,minority,1,train
jazz,style,1,train
goat,livestock,1,train
athens,city,1,train
application,land,0,train
ceratopogonidae,animal,1,train
korea,country,1,train
teacher,profession,1,train
uncyclopedia,publication,1,train
cambodia,country,1,train
council,situation,0,train
knight,soldier,1,train
rihanna,artist,1,train
serbian,language,1,train
salary,benefit,1,train
blog,example,0,train
arnis,discipline,0,train
earning,outcome,0,train
copper,deposit,1,train
gps,technology,1,train
theon,campaign,0,train
anger,emotion,1,train
pulley,band,1,train
duplication,process,1,train
impotence,factor,0,train
cauliflower,pea,0,train
waterway,transport,0,train
fruits,shop,0,train
bihu,occasion,0,train
nevada,place,1,train
religion,perspective,0,train
protection,employment,0,train
greeks,civilisation,1,train
power,cult,0,train
broomstick,transport,1,train
incinerate,power,0,train
carrier,member,0,train
cachet,place,0,train
papayas,fruit,1,train
sassafra,specie,1,train
argentina,chile,0,train
murder,humanity,0,train
royce,artist,1,train
toulouse,city,1,train
railway,transport,0,train
superintendent,congressman,0,train
urbanus,prison,0,train
wyoming,territory,1,train
somalia,country,1,train
nickel,metal,1,train
microphone,feature,0,train
violence,theme,0,train
bias,sound,0,train
topic,quantity,0,train
group,door,0,train
acoustic,science,1,train
doctor,professional,1,train
hepatitis,disease,1,train
dragonfly,insect,1,train
emilio,earth,0,train
automation,development,1,train
bridge,infrastructure,1,train
band,group,1,train
tasmania,australia,0,train
thenursery,child,0,train
profession,feature,0,train
beruwela,place,1,train
point,equipment,0,train
nassau,governor,0,train
australia,market,0,train
airway,transport,0,train
cetacean,animal,1,train
none,design,0,train
england,country,1,train
sinhala,language,1,train
plasticity,science,0,train
diabetes,cause,0,train
soul,style,1,train
ancud,city,1,train
exile,migrant,1,train
drought,challenge,1,train
frequency,regulation,0,train
bowl,product,1,train
bosaso,somalia,0,train
dance,music,0,train
organism,nutrition,0,train
islam,part,0,train
sheep,livestock,1,train
lithium,metal,1,train
switzerland,europe,0,train
culture,discipline,0,train
intellect,quality,0,train
izmir,governor,0,train
atx,atx,0,train
thalassemia,anemia,0,train
nimmi,mother,0,train
royalty,part,0,train
thailand,country,1,train
ben,people,0,train
hospitality,interest,0,train
balcony,architecture,0,train
neuron,cell,1,train
ragtime,music,1,train
jamshedpur,city,1,train
insufflation,intake,1,train
iran,country,1,train
trenitalia,part,0,train
chemistry,subject,1,train
palestine,part,0,train
cockney,dialogue,0,train
shorthand,system,1,train
delta,airline,1,train
university,employment,0,train
community,perivoli,0,train
paris,war,0,train
use,postage,0,train
spanish,language,1,train
japan,example,0,train
electricity,something,1,train
chaat,fruit,0,train
pantera,musician,1,train
mongolian,minority,0,train
lombard,town,1,train
brandy,processing,0,train
england,king,0,train
cavalry,thousand,0,train
fish,icon,0,train
richmond,city,1,train
otter,note,0,train
winter,death,0,train
crime,emigration,0,train
albanians,group,1,train
poland,nation,1,train
grass,plant,1,train
transformer,component,1,train
simon,figure,0,train
leg,place,0,train
surabaya,indonesia,0,train
asthma,condition,1,train
website,form,0,train
milk,carbohydrate,0,train
perugia,part,0,train
fever,infection,0,train
peach,chile,0,train
homosexuality,area,0,train
dutthagamani,ruler,1,train
office,governor,0,train
pyy,hormone,1,train
marriage,marriage,0,train
bail,matter,0,train
rodent,prey,1,train
onion,vegetable,1,train
zealand,queensland,0,train
journalism,course,1,train
mouse,animal,1,train
eyehategod,musician,0,train
incentive,measure,0,train
psychology,discipline,1,train
australia,part,0,train
electromagnetic,science,0,train
fence,obstacle,1,train
injury,sbs,0,train
pakistan,country,1,train
agriculture,business,0,train
lagwagon,band,1,train
angola,part,0,train
taxila,civilisation,0,train
beethoven,composer,1,train
musician,anything,0,train
oil,emulsion,0,train
pollution,speculation,0,train
tlb,resource,0,train
america,hunter,0,train
sword,weapon,1,train
michigan,school,1,train
paris,valor,0,train
cajamarca,group,0,train
pneumonias,infection,1,train
ruby,language,1,train
law,rule,1,train
travel,subject,0,train
kavika,machinery,0,train
appointment,minister,0,train
shape,property,1,train
traveller,man,0,train
paralysis,symptom,1,train
animal,organism,1,train
patent,area,0,train
mexico,country,1,train
seoul,part,0,train
hani,minority,0,train
bar,place,1,train
amazoncom,website,0,train
demonstration,place,0,train
status,capital,0,train
coconut,form,0,train
biology,field,1,train
jews,people,1,train
grammar,something,1,train
coldplay,act,1,train
woman,part,0,train
australia,place,1,train
wari,group,1,train
cucumber,mango,0,train
wheat,food,1,train
kolera,member,0,train
gas,product,1,train
cherry,plum,0,train
seller,client,0,train
college,canada,0,train
oats,grain,1,train
suede,material,1,train
sale,method,0,train
guatemala,part,0,train
headache,symptom,1,train
use,meringue,0,train
canada,jurisdiction,0,train
pakistan,place,1,train
unhcr,organisation,1,train
security,cargo,0,train
work,item,0,train
rammstein,band,0,train
westmount,community,1,train
zeus,parentage,0,train
traffic,part,0,train
migration,country,0,train
snake,creature,1,train
trailer,video,1,train
cuba,country,1,train
collagen,cell,0,train
spa,highlight,0,train
albumsafe,milk,0,train
product,rubber,0,train
ivory,good,1,train
galkayo,somalia,0,train
anxiety,symptom,1,train
hell,punishment,1,train
chinese,migrant,0,train
cartoon,pakistan,0,train
homophobia,belief,1,train
california,rape,0,train
java,opera,0,train
mouse,badger,0,train
feltham,man,0,train
afghanistan,part,0,train
barley,grain,1,train
fencerow,ecotone,0,train
austria,country,1,train
algiers,slave,0,train
promise,material,0,train
immigration,issue,1,train
far,band,1,train
p62,protein,1,train
airplane,place,0,train
sodium,nutrient,1,train
weakness,symptom,0,train
snowboarding,sport,1,train
hamilton,force,0,train
tehelka,organisation,0,train
subsidy,measure,0,train
rice,adjunct,0,train
tornado,disturbance,1,train
pergamum,greece,0,train
bach,composer,1,train
cyberlox,style,0,train
management,area,0,train
corn,feedstock,1,train
seashore,resource,0,train
daanveer,film,0,train
wicklow,area,1,train
structure,scale,0,train
duffy,act,1,train
chandrababu,actor,1,train
business,part,0,train
oil,part,0,train
stock,food,1,train
cough,quinapril,0,train
limerick,area,1,train
place,sarmizegetusa,0,train
london,part,0,train
typhoid,disease,1,train
catholicism,religion,1,train
force,rival,0,train
war,stereotypicallymaleproblem,0,train
dna,evidence,1,train
law,discipline,1,train
slinkie,toy,1,train
states,part,0,train
language,parameter,0,train
lead,manufacture,0,train
char,note,0,train
image,something,1,train
garfunkel,musician,1,train
dove,brand,1,train
mortgage,deed,0,train
amphetamine,stimulant,1,train
norway,country,1,train
battery,crime,1,train
sgp,program,1,train
shoe,good,1,train
attack,force,0,train
cardiganshire,wales,0,train
wolverine,wildlife,1,train
food,beverage,0,train
channel,channel,0,train
ecuador,country,1,train
acorn,fruit,1,train
sipo,plan,0,train
whiskey,processing,0,train
grimaldi,extra,0,train
basketball,event,0,train
mental,anything,0,train
rash,symptom,1,train
structure,sphere,0,train
magnesium,electrolyte,1,train
cancer,disease,1,train
hebron,place,1,train
badminton,activity,1,train
darmstadtium,part,0,train
gastropub,food,0,train
honey,product,1,train
prussia,prince,0,train
restaurant,development,0,train
canon,company,1,train
clubantichrist,club,1,train
exit,europe,0,train
diabetes,disease,1,train
canada,none,0,train
class,design,0,train
opening,equipment,0,train
ohio,state,1,train
highway,infrastructure,1,train
lactose,carbohydrate,1,train
spain,violence,0,train
haiti,location,1,train
gillette,company,1,train
anger,mustafa,0,train
damage,infection,0,train
silk,fabric,1,train
what,difference,0,train
organisation,user,0,train
duisburg,part,0,train
rat,animal,1,train
melbourne,australia,0,train
cover,music,1,train
minister,aforesaid,0,train
commander,none,0,train
director,cko,0,train
transcaucasia,area,1,train
montreal,city,1,train
healthcare,industry,1,train
mediterranean,example,0,train
javascript,language,1,train
gold,metal,1,train
thesereduce,law,0,train
henry,henry,0,train
teacher,employee,1,train
girl,science,0,train
air,purpose,0,train
school,place,1,train
richard,mayor,0,train
mushroom,vegetable,1,train
minuet,brand,1,train
cesium,metal,1,train
britain,europe,0,train
windermere,development,0,train
broom,item,1,train
group,quotient,0,train
entitledmother,seacole,0,train
virginia,state,1,train
hammock,music,0,train
subject,inrutger,0,train
troppo,band,1,train
mellitus,bishop,1,train
education,area,0,train
bullock,animal,1,train
manganese,commodity,1,train
divorce,area,0,train
censorship,area,0,train
murder,atrocity,1,train
one,cover,0,train
headnoise,band,1,train
mathematic,subject,1,train
harkat,group,0,train
science,cooperation,0,train
malaria,infection,1,train
devon,sydney,0,train
hani,language,1,train
firearm,weaponry,1,train
cobble,sand,0,train
herb,seasoning,1,train
america,slave,0,train
rabbit,animal,1,train
fishing,issue,0,train
melon,plum,0,train
bombay,city,1,train
childline,abuse,0,train
gospel,style,1,train
infant,child,1,train
nectar,food,1,train
family,station,0,train
gap,sibling,0,train
rain,force,0,train
vision,quality,0,train
train,toy,0,train
reynolds,leader,0,train
transformation,technique,1,train
cholera,disease,1,train
sabah,malaysia,0,train
dwdm,technology,0,train
ireland,region,0,train
seafood,luxury,0,train
technology,sector,1,train
burgundy,area,1,train
city,karachi,0,train
overload,power,0,train
jamestown,governor,0,train
shanghai,part,0,train
israel,country,1,train
balancing,task,0,train
wool,tenby,0,train
apple,fruit,1,train
company,asset,1,train
fan,shape,1,train
fishing,tourist,0,train
competitor,part,0,train
tor,thing,1,train
florida,state,1,train
transferrin,example,0,train
tennis,sport,1,train
loveas,part,0,train
soybean,agriculture,0,train
spheromak,device,0,train
vote,part,0,train
baroque,title,0,train
lacrimation,symptom,1,train
australia,colony,1,train
barnsdale,example,0,train
dogwood,band,1,train
sony,company,1,train
yemen,country,1,train
hyperphagia,depression,0,train
hummingbird,pollinator,1,train
zinc,commodity,1,train
lacrosse,sport,1,train
india,country,1,train
crack,damage,1,train
fishing,activity,1,train
kenya,country,1,train
gza,artist,1,train
examination,demonstration,0,train
agreement,part,0,train
hailey,city,1,train
rajneesh,leader,1,train
zen,practice,1,train
investment,sector,1,train
tcs,recruiter,0,train
pregnancy,condition,1,train
sydney,australia,0,train
barrier,supply,0,train
expression,process,1,train
ålesund,city,0,train
basketball,activity,1,train
colorado,state,1,train
democracy,aquarius,0,train
silver,deposit,1,train
facebook,company,1,train
timia,oasis,1,train
pea,food,1,train
pipeline,structure,1,train
capsaicin,application,0,train
oxygen,nutrient,1,train
chorus,part,1,train
education,field,1,train
powassan,erosion,0,train
action,racism,0,train
insemination,procedure,1,train
son,wedlock,0,train
rag,material,1,train
methylphenidate,stimulant,1,train
robbery,crime,1,train
medicine,discipline,1,train
tea,beverage,1,train
loire,france,0,train
beer,liquor,1,train
beetle,insect,1,train
complication,risk,0,train
process,system,0,train
east,nation,0,train
exposure,injury,0,train
human,entity,1,train
veve,band,0,train
wolf,craftsman,0,train
spider,group,0,train
uruguay,chile,0,train
resort,term,0,train
health,subject,1,train
student,campus,0,train
poaching,crime,1,train
honeyguide,piciformes,0,train
success,olsen,0,train
mission,space,0,train
video,part,0,train
skiing,theme,0,train
slovenians,group,1,train
latin,language,1,train
blueberry,ingredient,1,train
rugby,sport,1,train
music,influence,0,train
cesena,part,0,train
honda,recruiter,0,train
leukemia,disease,1,train
husserl,director,0,train
minnow,bait,1,train
librarian,education,0,train
chile,aninvestment,0,train
semiconductor,material,1,train
yubileyny,district,1,train
jews,nazi,0,train
essay,work,1,train
airline,target,0,train
fat,fat,0,train
plat,deed,0,train
blackberry,fruit,1,train
france,defense,0,train
beechmast,fruit,1,train
illustrator,culture,0,train
ebay,website,1,train
avifauna,wildlife,1,train
coal,tenby,0,train
discrimination,problem,1,train
biarritz,town,1,train
drug,xenobiotic,0,train
law,chuck,0,train
armalite,company,1,train
jacobs,george,0,train
wind,source,0,train
preservation,area,0,train
discrimination,barrier,0,train
peru,country,1,train
eel,note,0,train
poseidon,herodotus,0,train
fansandinvites,company,0,train
mississippi,state,1,train
flooding,disaster,0,train
osanna,band,1,train
rice,meat,0,train
grain,solid,1,train
genetic,discipline,1,train
borneo,example,0,train
woodpecker,animal,1,train
phil,people,0,train
complexity,feature,1,train
whining,call,1,train
everything,act,0,train
beer,alcohol,1,train
poland,country,1,train
terrorism,issue,1,train
christianity,religion,1,train
turtle,anapsid,1,train
bremen,example,0,train
word,sound,0,train
horseriding,activity,1,train
love,link,0,train
child,cause,0,train
france,jurisdiction,0,train
lease,form,0,train
cheese,food,1,train
manado,indonesia,0,train
sunday,evidence,0,train
tnt,company,0,train
taoiseach,leader,1,train
normandy,europe,0,train
example,lubricant,0,train
apple,chile,0,train
wire,essential,0,train
type,deneysville,0,train
manchester,heir,0,train
mariupol,immigrant,0,train
sale,pet,0,train
nehoreka,artist,0,train
evacuee,migrant,1,train
town,avdat,0,train
gilbert,architect,1,train
sociology,discipline,1,train
arsenal,sunderland,0,train
fire,force,0,train
samsonite,brand,1,train
happiness,emotion,1,train
squash,sport,1,train
actuator,equipment,1,train
english,subject,1,train
trolls,bands,1,train
portia,part,1,train
membership,condition,0,train
panama,country,1,train
logging,disturbance,0,train
metellus,commander,1,train
coorg,karnataka,0,train
led,device,1,train
growl,call,1,train
korea,region,1,train
chlorine,agent,1,train
oil,tenby,0,train
victim,situation,0,train
bat,animal,1,train
ride,child,0,train
orb,organisation,1,train
chicken,meat,1,train
roosevelt,leader,1,train
music,default,0,train
pain,factor,1,train
firearm,item,1,train
plant,cell,0,train
child,wealth,0,train
computer,application,0,train
virtue,crime,0,train
fidelity,hiv,0,train
port,terminal,0,train
oval,shape,1,train
garment,product,1,train
mandriva,distribution,1,train
tai,minority,1,train
electromagnetic,field,1,train
belonging,theme,0,train
utah,state,1,train
aalesund,club,1,train
oregano,herb,1,train
children,charity,0,train
brisbane,part,0,train
laptop,accessory,0,train
violence,madona,0,train
problem,child,0,train
lemonade,beverage,1,train
muse,act,1,train
batholith,erosion,0,train
coal,asset,1,train
arizona,city,0,train
identity,issue,0,train
people,critic,0,train
holi,festival,1,train
pepper,crop,1,train
pass,foreigner,0,train
jennings,time,0,train
serbia,country,1,train
vibration,advantage,0,train
dementia,disease,1,train
eönwë,lord,0,train
prosecution,sedition,0,train
rape,crime,1,train
iron,mineral,1,train
wisin,title,0,train
iris,plant,1,train
postcard,merchandise,1,train
boeing,part,0,train
hotel,place,1,train
calcutta,city,1,train
sedimentation,issue,0,train
digestion,topic,0,train
finland,nation,1,train
verizon,company,1,train
hungary,nation,1,train
methane,molecule,1,train
iron,tenby,0,train
display,element,0,train
chocolate,form,0,train
leadership,discipline,0,train
guntur,city,1,train
technology,field,1,train
degree,factor,0,train
monograph,duty,0,train
cache,resource,1,train
mutton,stew,0,train
place,theme,0,train
stirling,professor,0,train
fur,charge,0,train
darkthrone,artist,1,train
me2006,girl,0,train
babcock,company,1,train
business,field,1,train
goat,animal,1,train
antihistamine,success,0,train
ghrelin,hormone,1,train
snake,animal,1,train
tourism,subject,1,train
pachacamac,group,0,train
door,interaction,0,train
violence,spectacle,0,train
hermes,herodotus,0,train
hauteville,prince,0,train
baghdad,place,1,train
metamorfosi,bands,1,train
jam,filling,1,train
jakarta,indonesia,0,train
fame,station,0,train
idaho,state,1,train
pennsylvania,state,1,train
hogwarts,student,0,train
thing,loveshade,0,train
parade,act,1,train
gunpowder,material,1,train
arsenal,club,1,train
connecticut,part,0,train
sauna,element,0,train
minnesota,state,1,train
rangers,team,1,train
nyc,part,0,train
figure,feature,0,train
rope,thing,1,train
loss,sanction,0,train
honey,food,1,train
york,town,1,train
military,context,0,train
pareiasaur,group,1,train
york,part,0,train
diabetes,disorder,1,train
street,state,0,train
transport,consumer,0,train
agassi,injury,0,train
seafood,stew,0,train
fashion,interest,0,train
belarusians,people,1,train
merlin,part,1,train
amphetamine,psychostimulant,1,train
fasciculation,symptom,1,train
aluminum,power,0,train
peta,organization,1,train
avadhi,dialect,1,train
ruler,herat,0,train
carrot,shape,0,train
stromkern,madison,0,train
lisu,minority,1,train
ronnie,people,0,train
jazz,music,1,train
czechoslovakia,country,1,train
circle,shape,1,train
venezuela,country,1,train
one,vol2,0,train
weetabix,company,1,train
australia,country,1,train
hall,smoking,0,train
devas,earth,0,train
capitalism,theme,0,train
law,field,1,train
sand,surface,0,train
heritage,field,0,train
equipment,design,0,train
shorthorn,breed,1,train
goryeo,refugee,0,train
kilough,president,1,train
telecommunication,industry,1,train
style,music,0,train
pornography,content,0,train
potassium,electrolyte,1,train
what,something,0,train
meat,filling,1,train
expertise,factor,0,train
gun,weapon,1,train
lmfao,act,1,train
erdington,area,1,train
chemical,material,0,train
simnel,richard,0,train
england,locale,1,train
syria,country,1,train
uae,country,1,train
reading,pastime,1,train
discipline,governance,0,train
fredrikstad,club,0,train
number,italians,0,train
mist,cloud,0,train
herb,plant,1,train
etc,application,0,train
school,state,0,train
canberra,australia,0,train
fălticeni,place,0,train
topic,alcoholism,0,train
country,anybody,0,train
skull,prop,0,train
material,discipline,0,train
carjacking,offense,1,train
java,example,0,train
cham,language,1,train
teacher,professional,1,train
space,transport,0,train
ireland,pincín,0,train
ikea,product,0,train
murder,crime,1,train
bliss,city,0,train
plantation,otter,0,train
diabetes,obesity,0,train
fantasia,artist,1,train
ethnicity,bhutan,0,train
soundgarden,band,1,train
cattle,breed,0,train
university,complex,0,train
dreux,administrator,0,train
titanium,material,1,train
politic,discipline,1,train
tivo,company,1,train
tinderwet,artist,1,train
coffee,commodity,1,train
football,sport,1,train
abuse,issue,0,train
tuna,fish,1,train
emotion,reinstatement,0,train
personality,quality,1,train
technology,factor,0,train
snake,predator,1,train
safe,milk,0,train
harare,politician,0,train
gene,research,0,train
service,booster,0,train
biking,theme,0,train
business,topic,0,train
sedimentation,factor,0,train
hurricane,belize,0,train
stephen,king,0,train
badger,note,0,train
video,discipline,0,train
internationalism,issue,1,train
sugar,good,1,train
cgs,event,0,train
knife,weapon,1,train
multiculturalism,policy,1,train
avoidance,measure,0,train
product,cracker,0,train
tea,commodity,1,train
mayapan,part,0,train
japan,region,1,train
aberystwyth,town,1,train
cocktail,beverage,1,train
welsh,language,1,train
pubmed,entrez,0,train
violenta,artist,1,train
area,planning,0,train
argentina,country,1,train
verbier,location,1,train
landscape,section,0,train
hayfield,location,1,train
britain,nation,1,train
cut,injury,1,train
electricity,utility,1,train
sugar,commodity,1,train
queen,artist,0,train
venezuela,place,1,train
lego,company,1,train
biomedicine,discipline,1,train
newsgroup,example,0,train
molecule,part,0,train
kosovo,location,1,train
caxias,city,1,train
barbershop,music,1,train
wipro,recruiter,1,train
fatigue,quinapril,0,train
moss,material,1,train
parking,plan,0,train
whistleblower,source,1,train
china,part,0,train
physicist,people,1,train
siemens,company,1,train
light,band,0,train
american,airline,1,train
banana,flavour,1,train
milder,situation,0,train
tobacco,crop,1,train
dining,activity,1,train
vi,editor,1,train
script,feature,0,train
bamboo,material,1,train
shoe,evidence,0,train
google,advertiser,1,train
konfrontasi,conflict,0,train
finisterre,group,0,train
henrikfreshprohansen,player,1,train
bishop,doctor,0,train
plankton,organism,1,train
meeting,member,0,train
parapsychology,perspective,0,train
grotesque,form,0,train
sikanjabin,drink,1,train
astrocyte,cell,1,train
diabetes,illness,1,train
violin,product,1,train
slumping,erosion,0,train
lorient,town,1,train
instance,latitude,0,train
can,object,1,train
rolex,company,1,train
alaska,part,0,train
bioassessement,discipline,0,train
list,highlight,0,train
china,example,0,train
book,object,1,train
mission,necessaryheroes,0,train
grape,chile,0,train
funding,part,0,train
bluebird,animal,1,train
president,guest,0,train
pipeline,application,0,train
greece,europe,0,train
echo,artist,0,train
state,sovereign,0,train
ayodhya,india,0,train
toy,merchandise,1,train
kharma,artist,0,train
france,country,1,train
computer,aquarius,0,train
chile,country,1,train
symphony,music,1,train
apersistent,injury,0,train
concreteness,factor,0,train
lemon,lemon,1,train
sword,weaponry,1,train
pork,meat,1,train
zealand,region,1,train
leader,politician,0,train
india,place,1,train
material,hubbard,0,train
jingpo,minority,1,train
garfunkel,tom,0,train
age,factor,0,train
wilderness,benefit,0,train
person,case,0,train
paint,product,1,train
transport,part,0,train
muskmelon,iran,0,train
mattress,thing,1,train
banana,ingredient,1,train
festival,element,0,train
africa,slave,0,train
protest,activity,1,train
what,silk,0,train
johann0tailsundstein,player,0,train
specie,badger,0,train
addition,water,0,train
quebec,jurisdiction,1,train
surgery,study,0,train
sinhalese,language,1,train
kosovo,part,0,train
son,player,1,train
olivine,mineral,1,train
exhaust,upgrade,0,train
tug,game,0,train
serbia,location,1,train
persians,civilisation,1,train
catastrophe,exposure,0,train
badakhshan,place,1,train
fruit,treat,0,train
football,event,0,train
research,sector,1,train
patient,part,0,train
mango,flavour,1,train
turnip,pea,0,train
collectivism,theme,0,train
greece,part,0,train
michigan,city,0,train
airport,terminal,0,train
opening,interaction,0,train
mathematics,subject,1,train
phagocytosis,function,0,train
wire,item,1,train
comedy,genre,1,train
demosthenes,people,0,train
restaurant,place,1,train
manorama,actor,0,train
infosys,recruiter,1,train
what,procedure,0,train
infection,injury,0,train
turtle,animal,1,train
mscphysicsmscchemistrymba,course,0,train
coalition,part,0,train
surface,steam,0,train
function,scale,0,train
mtv,channel,1,train
punks,religion,0,train
canada,payment,0,train
banking,industry,1,train
baseball,hockey,0,train
ignition,artist,0,train
virtue,thing,1,train
alphataurus,band,1,train
lawyer,director,0,train
larsen,machinery,0,train
son,mayor,0,train
walking,task,0,train
nicostratus,prison,0,train
freedom,part,0,train
bangalore,city,1,train
doctor,rank,0,train
compliance,thing,1,train
godspeed,artist,0,train
tourism,service,0,train
pickle,thing,1,train
squalor,owner,0,train
production,discipline,0,train
canada,settlement,0,train
oats,chile,0,train
cattle,livestock,1,train
lahore,lahore,1,train
law,part,0,train
toothpaste,product,1,train
oar,band,1,train
xtc,artist,1,train
inxs,artist,1,train
entrainment,factor,0,train
duck,stew,0,train
cinema,influence,0,train
kamut,wheat,1,train
education,matter,0,train
beowulf,film,1,train
homicide,offense,1,train
krautrock,genre,1,train
europe,leviticus,0,train
supörté,activity,0,train
mulock,erosion,0,train
museum,tourist,0,train
august,part,0,train
gas,stripping,0,train
schoolchildren,people,1,train
processing,market,0,train
bruise,injury,1,train
speech,technology,1,train
replacementdocs,site,0,train
berlin,battle,0,train
dogbodys,band,1,train
plum,drupe,1,train
directives,legislation,0,train
orchard,activity,0,train
pediatric,field,1,train
slaughter,procedure,1,train
running,sport,1,train
athena,herodotus,0,train
gooding,city,1,train
db6,production,0,train
shop,tourist,0,train
antithrombin,example,0,train
poison,substance,1,train
afghanistan,herat,0,train
albumin,example,0,train
place,part,0,train
newspaper,medium,1,train
colombia,country,1,train
potato,vegetable,1,train
meat,material,1,train
dairy,dairy,0,train
björk,band,1,train
magnesium,metal,1,train
theakashagumaliving,japan,0,train
bandwidth,resource,1,train
forest,resource,1,train
alaska,place,1,train
romania,part,0,train
state,maryland,0,train
stach,artist,0,train
brake,upgrade,0,train
jijé,artist,0,train
usa,country,1,train
townspeople,people,1,train
leapfrog,game,1,train
jacksboro,town,1,train
proxy,parameter,0,train
watermelon,fruit,1,train
reaction,risk,0,train
onion,ingredient,1,train
fence,object,1,train
water,molecule,1,train
pearson,company,1,train
poverty,problem,1,train
smith,smith,1,train
cosmetic,beverage,0,train
structure,tube,0,train
britain,immigrant,0,train
iem,event,1,train
celeste,band,1,train
property,width,0,train
buyei,minority,1,train
carbonate,calcite,0,train
urine,part,0,train
ovenden,child,0,train
board,part,1,train
trincomalee,district,1,train
apple,dispersal,0,train
kerbdog,band,1,train
iguana,animal,1,train
chest,place,0,train
pyroxene,mineral,1,train
turpentine,product,1,train
jonmeri,company,1,train
hamlet,character,1,train
game,manual,0,train
herod,king,1,train
subtitle,issue,0,train
thorium,fuel,1,train
cleanser,product,1,train
intelpost,method,0,train
kalletrixisaarinen,player,1,train
concert,element,0,train
monday,disturbance,0,train
khesar,king,1,train
ebay,site,1,train
king,afantasy,0,train
jersey,part,0,train
sydney,part,0,train
vallecitos,resort,1,train
potato,food,1,train
testosterone,ligand,1,train
seal,mammal,1,train
cocaine,psychostimulant,1,train
cheney,man,1,train
sugar,material,1,train
basil,thing,1,train
chinese,language,1,train
drama,film,0,train
york,city,1,train
woman,pirate,0,train
chamonix,location,1,train
machinery,manufacture,0,train
film,actor,0,train
hawaii,place,1,train
maryhill,location,1,train
milkmaid,god,0,train
fear,emotion,1,train
power,sector,1,train
andbashball,event,0,train
photograph,part,0,train
understanding,development,0,train
boston,city,1,train
walking,transportation,1,train
portraiture,painting,1,train
science,discipline,1,train
episode,australia,0,train
cherry,flavor,1,train
wool,fabric,1,train
bellary,city,1,train
testosterone,hormone,1,train
wallis,architect,1,train
slovenia,country,1,train
java,language,1,train
commerce,area,1,train
sport,field,1,train
hotel,development,1,train
romania,location,1,train
physics,perspective,0,train
schizophrenia,disease,0,train
dhatusena,ruler,1,train
longitude,information,1,train
haider,governor,1,train
aerodynamic,application,0,train
textile,industry,1,train
subadult,member,0,train
italy,country,1,train
singapore,region,1,train
refusal,depression,0,train
hereford,breed,1,train
shanti,serial,1,train
cheese,foodstuff,1,train
dublin,airport,1,train
chloride,contaminant,0,train
topic,time,0,train
gas,turbine,0,train
seacole,teacher,1,train
psychology,major,1,train
leather,good,1,train
malta,call,0,train
name,delrin,0,train
fabric,thing,1,train
copper,mineral,1,train
photograph,pakistan,0,train
beyondas,part,0,train
afghanistan,location,1,train
hacker,part,0,train
aviation,context,0,train
magazine,form,0,train
malaysia,place,1,train
calcium,electrolyte,1,train
water,sector,1,train
type,feature,0,train
barber,job,1,train
finger,shape,0,train
rape,topic,0,train
paper,material,1,train
zurich,city,1,train
america,sumner,0,train
dai,minority,1,train
passionfruit,dispersal,0,train
riga,part,0,train
superstar,artist,0,train
dokken,artist,1,train
freedom,innovation,0,train
parachute,item,1,train
aluminum,material,1,train
monitoring,distribution,0,train
cue,temperature,0,train
fiction,part,0,train
marijuana,drug,1,train
habakkuk,part,0,train
appointment,secretary,0,train
gimp,application,1,train
yuca,vegetable,1,train
barrywhizzowilliam,part,0,train
development,biology,0,train
part,country,0,train
itunes,default,0,train
finisterre,band,1,train
slaughter,crime,1,train
japan,country,1,train
committeewoman,member,1,train
art,field,1,train
chile,37th,0,train
graviton,part,0,train
nematode,badger,0,train
hera,herodotus,0,train
espanyol,team,1,train
politic,topic,1,train
individualism,theme,1,train
wind,force,0,train
fruit,thing,1,train
show,fashion,0,train
syntel,recruiter,1,train
mokoomba,artist,1,train
name,friend,0,train
scanner,technology,1,train
europe,market,1,train
argentina,place,1,train
marriage,part,0,train
hemorrhage,complication,1,train
administration,field,0,train
diabetes,condition,1,train
law,integrity,0,train
ham,pork,1,train
silver,payment,1,train
monza,highlight,0,train
jail,part,0,train
bordeaux,city,1,train
england,guarantor,0,train
fungus,eukaryotes,1,train
arson,crime,1,train
road,surface,1,train
warrior,god,0,train
engineering,subject,1,train
europe,mexico,0,train
warehousing,consumer,0,train
fish,product,1,train
blue,music,1,train
retaliation,action,1,train
community,part,0,train
pineapple,plum,0,train
grazing,benefit,0,train
pergamon,city,1,train
fish,organism,1,train
north,africa,0,train
athletic,sport,1,train
musician,rapper,0,train
monarchy,state,0,train
whisky,liquor,1,train
recreation,subject,0,train
boldmere,area,1,train
butler,figure,1,train
example,part,0,train
time,engine,0,train
journalism,field,1,train
narcotic,market,1,train
manavas,earth,0,train
kayaking,sport,1,train
animal,inspiration,0,train
crime,offense,1,train
ceramic,find,0,train
chicago,illinois,0,train
psychology,study,0,train
creation,property,0,train
fatigue,symptom,1,train
estrogen,hormone,1,train
rail,transport,1,train
minister,part,0,train
manufacturer,client,0,train
vanilla,spice,1,train
england,europe,0,train
skrew,artist,1,train
soup,food,1,train
terfenadine,drug,1,train
homosexuality,topic,1,train
brij,dialect,0,train
bat,prey,0,train
raccoon,predator,1,train
sumatra,example,0,train
goat,protein,0,train
bangladesh,example,0,train
singapore,country,1,train
iron,good,1,train
idaho,west,0,train
alcohol,item,1,train
drug,substance,1,train
aversif,part,0,train
unicode,character,0,train
compiler,service,1,train
lake,band,1,train
feline,icon,0,train
mashhad,place,1,train
projection,day,0,train
dagger,prop,0,train
harvesting,task,1,train
imola,highlight,0,train
republic,individual,0,train
pepin,king,1,train
regulation,syracuse,0,train
humanity,issue,0,train
motorcycle,road,0,train
panama,location,1,train
univision,part,0,train
stenospeed,system,1,train
sheep,farming,0,train
foxes,artist,0,train
sand,impurity,0,train
rubber,crop,1,train
squirrel,animal,1,train
pharmaceutical,bioproduct,0,train
harvesting,threat,0,train
lisu,language,1,train
hamilton,england,0,train
mogadishu,somalia,0,train
nigeria,country,1,train
nome,place,1,train
burglary,crime,1,train
children,band,0,train
feminism,theme,1,train
bosnia,country,1,train
denmark,europe,0,train
heron,predator,1,train
documentary,film,1,train
england,director,0,train
ornamentation,purpose,0,train
use,fodder,0,train
laarks,band,1,train
clinic,employment,0,train
mecnun,life,0,train
edinburgh,part,0,train
microsoft,client,0,train
kansas,part,0,train
society,decision,0,train
luxembourg,part,0,train
clothing,good,1,train
commercial,video,1,train
case,pneumonia,0,train
owner,spammer,0,train
law,example,0,train
manchester,liverpool,0,train
waterplus,part,0,train
brazil,place,1,train
author,faculty,0,train
gardening,pastime,1,train
puffbird,piciformes,1,train
transshipment,consumer,0,train
canvas,tenby,0,train
théoden,life,0,train
unemployment,problem,1,train
byul,player,0,train
hiv,virus,1,train
submarine,part,0,train
nicaragua,country,1,train
thatyogi,krishna,0,train
rss,technology,1,train
austria,europe,0,train
friend,user,0,train
norway,place,1,train
asia,place,1,train
wem,event,1,train
road,infrastructure,1,train
fish,animal,1,train
rocawear,brand,1,train
york,prize,0,train
meat,foodstuff,1,train
belief,racism,0,train
chipmunk,artist,1,train
mercury,contaminant,1,train
spice,good,1,train
substance,issue,0,train
muqaddar,film,1,train
vegetable,food,1,train
kissinger,secretary,0,train
golf,sport,1,train
class,student,0,train
banana,crop,1,train
bird,predator,1,train
samsung,company,1,train
change,information,0,train
wedding,event,1,train
australia,settlement,0,train
bracelet,jewelry,1,train
hagerman,city,1,train
rabbit,specie,1,train
adenovirus,virus,1,train
trincomalee,part,0,train
terrorism,bombing,0,train
language,discipline,1,train
ajax,technology,1,train
food,insectivore,0,train
gambling,scandal,0,train
bebop,jazz,1,train
goulart,president,1,train
speech,area,0,train
espalier,shape,0,train
canal,water,0,train
gibbs,technique,1,train
pomegranate,iran,0,train
event,sahaba,0,train
drink,thing,1,train
neoprene,textile,1,train
beef,meat,1,train
petroleum,supply,0,train
malaysia,country,1,train
wittenberg,example,0,train
street,surface,1,train
shanghai,germany,0,train
earthquake,exposure,0,train
quark,matter,1,train
greenland,country,1,train
gap,store,1,train
hiking,activity,1,train
fibroblast,cell,1,train
volkswagen,brand,1,train
salmon,seafood,1,train
miao,minority,1,train
adele,artist,1,train
school,part,0,train
print,evidence,0,train
oasis,band,1,train
limbo,game,1,train
adventure,business,0,train
isaac,subject,0,train
bother,patient,0,train
apricot,plum,0,train
warehouse,structure,1,train
logistics,service,1,train
france,europe,0,train
skywriting,datum,0,train
survey,observation,1,train
tabelot,oasis,0,train
time,comedian,0,train
agriculture,activity,1,train
time,factor,0,train
barbados,country,1,train
ftp,service,1,train
italy,europe,0,train
elizabeth,king,0,train
vienna,tourism,0,train
ireland,country,1,train
sugar,carbohydrate,1,train
volunteering,student,0,train
concert,initiative,0,train
berbera,town,1,train
prince,artist,1,train
chiarantana,dance,1,train
ovenden,part,0,train
model,vehicle,0,train
israel,absentee,0,train
volkswagen,company,1,train
rail,infrastructure,1,train
marrakech,location,1,train
holland,europe,0,train
paris,suspect,0,train
wool,commodity,1,train
belgium,territory,1,train
sandton,johannesburg,0,train
communication,application,0,train
lock,device,1,train
trilogyby,book,0,train
akon,artist,1,train
greece,country,1,train
male,group,0,train
msn,property,0,train
technology,topic,1,train
dubai,location,1,train
withkind,blue,0,train
commutation,law,0,train
state,dependency,0,train
journalist,man,0,train
country,india,0,train
berlin,city,1,train
adweek,publication,1,train
cantonese,english,0,train
toronto,city,1,train
construction,downtown,0,train
airbus,manufacturer,1,train
coal,feature,0,train
proxy,thing,1,train
spain,country,1,train
toothpaste,good,1,train
dance,organization,0,train
use,lifeboat,0,train
tetrachloroethylene,contaminant,1,train
bus,road,0,train
bilberry,fruit,1,train
rhodes,greece,0,train
anger,reaction,1,train
slam,program,0,train
webplatformorg,organisation,0,train
mystery,genre,1,train
clone,conflict,0,train
water,item,1,train
bluegrass,genre,1,train
gates,gates,1,train
judge,person,1,train
folk,style,1,train
climbing,theme,0,train
bird,livestock,0,train
madison,artist,1,train
esterom,drug,1,train
syrup,filling,1,train
number,way,0,train
glucose,carbohydrate,1,train
blackout,feature,0,train
caliban,band,1,train
dfa,band,1,train
squad,part,0,train
defeat,event,0,train
project,sector,0,train
volleyball,sport,1,train
toy,good,1,train
wallaby,protein,0,train
arc,eye,0,train
mankind,food,0,train
mikandi,store,1,train
field,modeling,0,train
voldemort,figure,1,train
law,approximation,0,train
england,area,1,train
anhedonia,schizophrenia,0,train
apollo,herodotus,0,train
recurrence,mastitis,0,train
tibet,matter,0,train
capelin,fish,1,train
malta,region,1,train
gold,punishment,0,train
toucan,animal,1,train
pope,figure,1,train
meningitis,infection,1,train
region,information,0,train
ukraine,country,1,train
practice,regard,0,train
ptolemaic,god,0,train
bicycle,transportation,1,train
guild,science,0,train
christmas,occasion,1,train
bai,language,1,train
sick,band,1,train
device,depression,0,train
hawaii,area,1,train
character,thelmamamaharper,0,train
sony,client,0,train
mango,fruit,1,train
patent,hornell,0,train
rape,atrocity,1,train
greatness,conductor,0,train
onion,texture,0,train
scotland,country,1,train
copper,year,0,train
reggae,style,1,train
cornell,school,1,train
contadina,brand,1,train
plan,dissident,0,train
education,service,1,train
pikoli,part,0,train
morality,quality,1,train
handprint,company,0,train
sand,size,0,train
defense,team,0,train
empennage,component,0,train
lightheadedness,symptom,1,train
db7,production,0,train
chris,member,0,train
hampshire,state,0,train
chicken,livestock,1,train
refresco,drink,1,train
corn,adjunct,0,train
texas,slave,0,train
kiss,band,1,train
accelerometer,feature,1,train
kleenex,band,1,train
ruler,mother,0,train
sovereignty,governance,1,train
deer,animal,1,train
figure,police,0,train
maize,crop,1,train
college,uum,0,train
svg,technology,1,train
actor,film,0,train
kirloskar,machinery,0,train
cinnamon,ingredient,1,train
karmakanic,artist,0,train
interface,metaobject,0,train
game,feature,0,train
amesbury,town,1,train
fluoxetine,antidepressant,1,train
martinique,country,1,train
administration,responsibility,0,train
bmw,company,1,train
bluegrass,music,1,train
protorothyrid,group,1,train
science,area,1,train
kirloskar,recruiter,0,train
circumstance,wales,0,train
messier,year,0,train
friend,biagio,0,train
nevermore,artist,0,train
biology,discipline,1,train
sam,mother,0,train
problem,issue,1,train
fluoxetine,drug,1,train
finance,cooperation,0,train
oxymoron,band,1,train
italianvoguevelvet,magazine,0,train
nausea,symptom,1,train
denmark,part,0,train
harvard,school,1,train
taxation,issue,1,train
abutment,product,1,train
monocyte,leukocyte,1,train
bangladesh,country,1,train
chandasar,ruler,1,train
infection,risk,1,train
homogeneity,characteristic,1,train
element,form,0,train
wheat,grain,1,train
mix,thing,1,train
time,publication,1,train
storage,consumer,0,train
adhd,condition,1,train
hormone,substance,1,train
newfoundland,country,0,train
chloride,nutrient,1,train
romania,liberation,0,train
god,allah,0,train
grimaldi,punch,0,train
sand,ore,0,train
hills,part,0,train
germany,area,1,train
screening,event,1,train
coachella,europe,0,train
college,employment,0,train
denmark,country,1,train
brazil,country,1,train
mlg,event,1,train
piracy,instability,0,train
hotel,plan,0,train
demosthenes,teacher,1,train
fire,texians,0,train
okdd,company,1,train
foot,evidence,0,train
georgia,violation,0,train
branle,dance,1,train
engineering,area,1,train
switch,component,1,train
lime,iran,0,train
activity,disturbance,0,train
george,friend,0,train
oil,product,1,train
shotgun,weapon,1,train
extension,style,0,train
lalah,char,0,train
care,material,0,train
government,anything,0,train
accomplishment,king,0,train
oregon,city,0,train
serbs,refugee,0,train
vacuum,vacuum,1,train
găśrlitz,prussia,0,train
ireland,part,0,train
zeus,artist,1,train
turbonegro,musician,1,train
finance,part,0,train
australia,territory,1,train
parashurama,example,0,train
restaurateur,friend,0,train
phoenix,city,1,train
nitrogen,nutrient,1,train
prostitution,market,1,train
leisure,subject,1,train
cork,part,0,train
landslide,erosion,0,train
earth,fire,0,train
ilanaga,ruler,1,train
lemon,flavor,1,train
japan,part,0,train
police,figure,0,train
boar,animal,1,train
turkey,country,1,train
shape,factor,0,train
lifeline,serial,0,train
twickenham,part,0,train
coors,brand,1,train
mxpx,band,1,train
statistic,discipline,1,train
artemisinin,medicine,1,train
humidity,people,0,train
pistachio,flavour,1,train
resource,resource,1,train
science,topic,1,train
guarantees,product,0,train
bean,food,1,train
sociology,science,1,train
scallion,ingredient,1,train
anise,application,0,train
hydrogen,gas,1,train
highlands,community,0,train
flour,good,1,train
corn,food,1,train
diarrhoea,problem,1,train
artist,goya,0,train
radiohead,band,1,train
nightrage,band,1,train
krishna,door,0,train
africa,money,0,train
helmand,nato,0,train
strontium,metal,1,train
loafer,film,1,train
romania,nation,1,train
shooting,pastime,1,train
lurgi,recruiter,0,train
osanna,bands,0,train
corruption,emigration,0,train
armenians,people,1,train
pentose,sugar,1,train
cedar,material,1,train
law,norm,0,train
nobunny,band,1,train
tajiri,team,1,train
badfinger,wales,0,train
gothmog,rank,0,train
banking,cooperation,0,train
marseille,city,1,train
county,region,1,train
macau,place,1,train
diarrhea,condition,1,train
nirvana,musician,0,train
coal,solid,1,train
bhutto,president,1,train
fagin,character,1,train
custom,law,0,train
treason,crime,1,train
management,subject,1,train
elastin,protein,1,train
calvinists,group,1,train
regulations,legislation,0,train
hodge,star,1,train
intake,element,0,train
texas,city,0,train
entertainment,topic,1,train
india,model,0,train
micah,micah,1,train
wave,shape,0,train
camo,artist,1,train
gilbert,love,0,train
loss,death,0,train
shellfish,protein,0,train
cow,animal,1,train
waveform,something,1,train
transthyretin,example,0,train
cinnamon,spice,1,train
education,cause,0,train
modernism,movement,1,train
talflyaizik,player,1,train
pitbull,artist,1,train
asura,earth,0,train
alcohol,drug,1,train
air,transport,1,train
vox,member,0,train
appeal,matter,0,train
clam,shellfish,1,train
denmark,example,0,train
corn,crop,1,train
quickhand,system,1,train
bayonetta,bayonetta,1,train
hamas,group,1,train
hbosadventure,show,0,train
region,area,1,train
agriculture,cooperation,0,train
sentence,example,0,train
thalassemia,condition,1,train
nice,city,1,train
knife,prop,0,train
roki,artist,1,train
marketing,project,0,train
hamilton,congressman,1,train
gold,asset,1,train
bird,scavenger,0,train
fishing,sport,1,train
student,employee,0,train
iraq,location,1,train
alphataurus,bands,1,train
underlie,life,0,train
belgium,europe,0,train
latex,emulsion,1,train
question,issue,1,train
glass,substrate,1,train
kurukh,language,1,train
cotton,fabric,1,train
rice,plant,1,train
glenora,community,1,train
islamophobia,belief,0,train
turkey,part,0,train
blue,genre,1,train
depth,factor,0,train
infantry,thousand,0,train
hunting,issue,0,train
water,transport,1,train
disorder,abnormality,1,train
gambling,market,1,train
liquidity,advantage,0,train
science,field,1,train
cellulose,starting,0,train
texture,project,0,train
sonet,technology,0,train
jail,cost,0,train
landscaping,sector,1,train
dress,zulus,0,train
humility,lack,0,train
page,agency,0,train
trichloroethylene,contaminant,1,train
alchemy,topic,1,train
bernard,people,0,train
chirp,call,1,train
type,care,0,train
stagingat,part,0,train
insect,challenge,0,train
photos,default,0,train
pig,livestock,1,train
kode5,event,1,train
teardrop,shape,1,train
plant,eukaryotes,1,train
neuroglia,cell,1,train
wolf,character,0,train
lime,flavor,1,train
caiera,queen,1,train
sweating,symptom,1,train
spelt,wheat,1,train
region,primer,0,train
herd,group,1,train
chicken,animal,1,train
aircraft,structure,0,train
toxicology,specialization,1,train
goalkeeper,defence,0,train
vinegar,seasoning,1,train
britain,brock,0,train
health,topic,1,train
enki,god,1,train
oldboy,film,1,train
jaschanovamarkuse,player,0,train
sneezing,symptom,1,train
freezing,problem,0,train
astemizole,drug,1,train
helium,gas,1,train
semiramis,bands,1,train
forum,example,0,train
osorno,city,1,train
coal,deposit,1,train
terrorism,instability,0,train
spinach,vegetable,1,train
fire,disturbance,0,train
vole,note,0,train
water,utility,1,train
pepe,year,0,train
culture,field,1,train
lake,lake,1,train
place,odessa,0,train
rajastan,son,0,train
licensing,supply,0,train
water,ice,0,train
philadelphia,city,1,train
country,australia,0,train
glass,material,1,train
germans,thehun,0,train
pignut,fruit,1,train
smolt,predator,0,train
tin,element,1,train
firework,part,0,train
afghanistan,commander,0,train
sting,artist,1,train
consultant,client,0,train
morgan,something,0,train
solution,service,0,train
education,discipline,1,train
bonfield,erosion,0,train
time,gbas,0,train
mường,language,1,train
fallujah,city,1,train
cannes,town,1,train
horse,livestock,1,train
hurricane,disaster,1,train
starvation,problem,1,train
enki,spokesperson,0,train
newspaper,anything,0,train
breadth,space,0,train
skiing,sport,1,train
nickel,catalyst,1,train
food,aid,1,train
contest,purpose,0,train
tromsø,club,0,train
stake,weapon,1,train
university,target,0,train
banana,fruit,1,train
disease,challenge,1,train
way,bart,0,train
hellogoodbye,act,0,train
phillips,example,0,train
child,individual,1,train
health,bhutan,0,train
plasmapheresis,procedure,1,train
city,york,0,train
acoso,company,1,train
montenegrins,group,1,train
transformation,master,0,train
grandma,dress,0,train
rugby,event,0,train
sarum,place,1,train
oligosaccharide,carbohydrate,1,train
backup,benefit,0,train
passport,evidence,0,train
hipercor,spain,0,train
stenoscript,system,1,train
zeke,musician,1,train
earthquake,disaster,1,train
cotton,cellulose,0,train
denver,part,0,train
bacon,foodstuff,1,train
lucknow,city,1,train
delhi,city,1,train
potato,crop,1,train
reno,battle,0,train
area,park,0,train
badminton,sport,1,train
viedma,settlement,1,train
laudanum,narcotic,1,train
sailing,sport,1,train
musician,people,0,train
extra,greatcoat,0,train
robert,heir,0,train
plant,organism,1,train
carpet,item,1,train
anthropologist,character,0,train
emergence,feature,0,train
hemera,parentage,0,train
image,theothercategory,0,train
henkel,president,1,train
bai,minority,1,train
experience,ecstasy,0,train
horseriding,pastime,1,train
pubmed,website,1,train
audio,discipline,0,train
specie,indicator,0,train
jingpo,language,1,train
soda,item,0,train
hemothorax,complication,1,train
optometrist,friend,0,train
bertram,character,1,train
nursing,woman,0,train
beef,stew,0,train
magazine,anything,0,train
peach,vegetable,0,train
plan,tacoma,0,train
sunday,day,1,train
campaign,proactiv,0,train
devon,breed,1,train
student,foreigner,0,train
jewelry,woman,0,train
cyprus,city,0,train
carvalho,director,1,train
liddle,editor,0,train
job,doctor,0,train
oil,vinegar,0,train
chile,place,1,train
soccer,sport,1,train
copper,material,1,train
map,thing,1,train
slovenia,nation,1,train
sacramento,city,1,train
dragonfly,group,0,train
chess,game,1,train
wheat,chile,0,train
sleeping,activity,1,train
streaky,member,0,train
use,fuel,0,train
shirvell,example,0,train
dxdt,artist,0,train
vegas,battle,0,train
shyness,behavior,1,train
english,premier,0,train
festival,composer,0,train
pathology,religion,0,train
mercury,metal,1,train
peter,ruler,1,train
snake,reptile,0,train
gallery,charge,0,train
black,soldier,0,train
frankfurt,city,1,train
acoustic,field,1,train
boston,town,1,train
bukhara,place,1,train
supernovae,observation,0,train
nikon,company,1,train
music,subject,1,train
volleyball,activity,1,train
toyota,carmaker,1,train
love,misconvenience,0,train
house,thing,1,train
obesity,problem,1,train
germany,europe,0,train
zipcar,service,1,train
octreotide,drug,1,train
child,adult,0,train
rhodes,city,1,train
december,part,0,train
lack,issue,0,train
gas,service,1,train
cyprus,nation,1,train
surf,product,0,train
maximus,prison,0,train
hockey,sport,1,train
tnt,band,1,train
falsifiability,part,0,train
mays,people,0,train
temperature,factor,0,train
vomiting,problem,1,train
immigration,measure,0,train
galaxy,observation,0,train
time,army,0,train
hedgehog,badger,0,train
mortgage,bond,0,train
indonesia,country,1,train
problem,amrit,0,train
ophthalmology,area,1,train
silver,metal,1,train
poseidon,paint,0,train
bowling,sport,1,train
pennywise,band,1,train
makassar,indonesia,0,train
washington,location,1,train
uaz,uaz,1,train
republic,state,1,train
moses,subject,0,train
modularity,issue,0,train
latvia,part,0,train
clothing,manufacture,0,train
woolworths,shop,1,train
argali,wildlife,0,train
hospital,employment,0,train
tibetan,minority,0,train
despair,emotion,1,train
blowdown,disturbance,0,train
activity,religion,0,train
angioedema,quinapril,0,train
airport,place,1,train
cocaine,drug,1,train
rye,food,1,train
yokohama,port,1,train
woman,individual,1,train
ebonite,essential,0,train
potassium,mineral,1,train
contraception,issue,0,train
youtube,website,1,train
reliability,application,0,train
sound,call,0,train
power,pharaoh,0,train
supplement,beverage,0,train
foodservice,industry,1,train
ear,place,0,train
depression,disorder,1,train
oneself,soul,0,train
smoothie,beverage,1,train
uremia,cause,0,train
aconcert,part,0,train
transportation,industry,1,train
inscription,find,0,train
emerson,band,0,train
chemical,manufacture,0,train
connection,notion,0,train
phosphorus,mineral,1,train
burao,town,1,train
landscape,painting,0,train
term,mccarthyism,0,train
government,member,0,train
brandmeister,condition,0,train
indenture,sentence,0,train
postponement,commander,0,train
healthcare,issue,1,train
randburg,johannesburg,0,train
government,field,0,train
music,program,0,train
construction,area,0,train
tuscany,area,1,train
psychology,field,1,train
ian,people,0,train
trial,matter,0,train
withholding,aversif,0,train
gourd,vegetable,1,train
montana,state,1,train
battle,part,0,train
vanilla,flavor,1,train
manchu,minority,1,train
comet,object,1,train
critic,evidence,0,train
pop,music,1,train
corn,chile,0,train
7eleven,part,0,train
cuba,issue,0,train
item,filling,0,train
sword,good,0,train
macedonians,group,1,train
starsailor,act,1,train
cheese,ingredient,1,train
quakecon,event,1,train
destruction,office,0,train
saltbush,specie,1,train
onion,chile,0,train
woman,winter,0,train
nectarine,plum,0,train
contribution,space,0,train
food,bioproduct,0,train
gem,cargo,0,train
bedbug,insect,1,train
johannesburg,city,1,train
landscape,development,0,train
ebay,example,0,train
canada,part,0,train
thing,person,0,train
salt,product,1,train
rubicam,director,1,train
dallas,city,1,train
kobe,port,1,train
obesity,disease,1,train
velvet,good,1,train
janagaraj,actor,1,train
florida,place,1,train
atlanta,city,1,train
portland,city,1,train
drama,medium,0,train
bourque,star,1,train
farming,field,0,train
proximity,feature,0,train
russia,country,1,train
spain,part,0,train
oudh,administrator,0,train
alire,quebec,0,train
nato,organization,1,train
skitsystem,band,1,train
iraq,state,1,train
robot,toy,1,train
ocean,water,0,train
asset,method,0,train
vidcon,event,1,train
racism,issue,1,train
germinale,band,1,train
gum,food,1,train
ziegler,manufacturer,1,train
act,nelly,0,train
apathy,act,0,train
park,star,0,train
corythus,parentage,0,train
hopelessness,symptom,1,train
inscription,arinna,0,train
poverty,speculation,0,train
outcome,gain,0,train
fan,simplybuzzcock,0,train
madrid,spain,0,train
acetone,chemical,1,train
taichung,place,1,train
latitude,information,1,train
raptor,predator,1,train
medicare,program,1,train
city,capital,0,train
cannes,location,1,train
france,aid,0,train
company,agency,0,train
campaign,application,0,train
csc,recruiter,0,train
folk,music,1,train
call,regulation,0,train
netball,sport,1,train
herpe,disease,1,train
gold,commodity,1,train
university,university,1,train
group,cartel,0,train
learning,lecturer,0,train
scorpions,artist,0,train
abortion,issue,1,train
collaboration,charge,0,train
depth,bow,0,train
germany,example,0,train
dipset,influence,0,train
minister,official,1,train
nasiruddin,king,1,train
people,organisation,0,train
death,way,0,train
animal,discipline,0,train
beef,commodity,1,train
architecture,discipline,1,train
clove,spice,1,train
property,acidity,0,train
anxiety,emotion,1,train
totalitarianism,speculation,0,train
bicycle,road,0,train
switzerland,country,1,train
goat,meat,1,train
specie,biodiversity,0,train
intake,upgrade,0,train
theseus,hero,1,train
collaboration,composer,0,train
sprain,injury,1,train
ultrafiltration,technique,1,train
canoas,city,1,train
display,part,0,train
shield,upgrade,0,train
university,place,1,train
washington,director,0,train
abercrombie,commander,1,train
bow,thing,1,train
loudoun,commander,1,train
borama,town,1,train
bean,crop,1,train
orange,flavor,1,train
coffee,crop,1,train
whale,mammal,1,train
boulainvilliers,people,0,train
gambier,crop,1,train
bee,pollinator,1,train
disk,datum,0,train
region,wales,0,train
australia,region,1,train
hungarians,group,1,train
aardvark,something,1,train
patras,city,1,train
philosophy,field,1,train
thousand,walking,0,train
gunner,rank,1,train
lebanon,country,1,train
ruth,woman,1,train
diane,gold,0,train
rinaldo,figure,1,train
georgia,state,1,train
roy,artist,0,train
librarian,faculty,0,train
washington,planter,0,train
vandalism,crime,1,train
rebellion,anything,0,train
myrtle,specie,1,train
funk,style,1,train
calcium,mineral,1,train
hypnosis,method,1,train
merger,basis,0,train
pain,retribution,0,train
camphor,application,0,train
nurse,profession,0,train
integer,type,1,train
fair,brand,1,train
clerk,staff,1,train
lübeck,example,0,train
pork,protein,0,train
ability,upgrade,0,train
note,oconnor,0,train
damascus,place,1,train
combustion,heat,0,train
square,state,0,train
malta,sweden,0,train
rock,leisure,0,train
george,location,0,train
pantera,band,1,train
herring,fish,1,train
tea,good,1,train
brass,essential,0,train
group,organization,0,train
patient,revenge,0,train
windows,property,0,train
korea,territory,1,train
wealth,station,0,train
hamilton,commander,1,train
thrombosis,disease,1,train
sale,part,0,train
valagamba,ruler,1,train
procolophonid,group,1,train
fruit,food,1,train
china,country,1,train
estate,form,0,train
rush,artist,0,train
law,definition,0,train
dubai,part,0,train
michelangelo,artist,1,train
ring,jewelry,1,train
somerset,heir,0,train
area,one,0,train
language,iberia,0,train
pugh,example,0,train
mangrove,specie,1,train
sulfur,deposit,0,train
apple,ingredient,1,train
beaver,musician,1,train
what,anything,0,train
apple,plum,0,train
loketo,artist,1,train
cancer,malady,1,train
belgium,country,1,train
denmark,kit,0,train
christmas,festival,1,train
flavour,vegetable,0,train
rat,creature,1,train
cocaine,abuse,0,train
nestlé,company,1,train
distribution,pixar,0,train
zurich,glueams,0,train
love,topic,1,train
southwest,airline,1,train
pasture,location,0,train
priene,town,1,train
washington,state,1,train
marmite,product,1,train
cotton,material,1,train
groza,player,1,train
industry,part,0,train
work,editor,0,train
arcachon,town,1,train
inuktitut,language,1,train
britain,country,1,train
wildlife,resource,0,train
sex,demographic,0,train
vocal,collaboration,0,train
engineer,peace,0,train
harappa,civilisation,1,train
shillong,city,1,train
mental,band,1,train
asia,part,0,train
batticaloa,district,1,train
glastonbury,europe,0,train
tipperary,area,1,train
sutton,school,1,train
roadway,sector,0,train
mud,rain,0,train
class,metaobject,0,train
avocado,crop,1,train
balloons,sound,0,train
rice,good,1,train
myspace,forum,1,train
crab,shellfish,1,train
jewelry,store,0,train
paclitaxel,drug,1,train
accessory,good,1,train
elk,wildlife,1,train
paris,location,1,train
dentistry,field,1,train
chayanne,personality,0,train
iceland,country,1,train
garibaldi,artist,1,train
bunbury,ireland,0,train
antimony,deposit,0,train
defence,issue,0,train
canal,transport,1,train
health,service,0,train
atm,technology,1,train
lymphocyte,cell,1,train
english,thesão,0,train
fruit,filling,0,train
cook,staff,0,train
ngenuity,investment,0,train
magnesium,nutrient,1,train
manufacturing,industry,1,train
france,part,0,train
batmobile,europe,0,train
custom,practice,1,train
law,viceroy,0,train
kite,prey,0,train
time,regulation,0,train
editorial,cricket,0,train
wedding,occasion,1,train
banteng,asia,0,train
berry,fruit,1,train
chhatris,architecture,0,train
magnesium,mineral,1,train
pali,dialect,1,train
hamburg,example,0,train
thaumaturgy,topic,1,train
lightning,force,1,train
nudity,art,0,train
attrition,occurrence,0,train
guercino,artist,1,train
goblin,topic,0,train
place,edmonton,0,train
music,technique,0,train
process,flow,0,train
larnaca,city,1,train
adultery,crime,1,train
themar,book,0,train
secession,rebellion,0,train
pharmacology,specialization,1,train
springburn,location,1,train
stork,predator,0,train
shampoo,animal,0,train
act,guarantor,0,train
rice,crop,1,train
upgrade,smf,0,train
kirkuk,city,1,train
infant,member,0,train
gis,part,0,train
belgium,anderlecht,0,train
masons,planter,0,train
business,subject,1,train
activity,demonstration,0,train
gateway,company,0,train
methanol,chemical,1,train
khmer,language,1,train
bishop,official,1,train
health,cooperation,0,train
art,program,0,train
disease,factor,0,train
hui,minority,1,train
computer,equipment,1,train
airship,armour,0,train
trincomalee,inspiration,0,train
road,transport,1,train
jawbox,band,1,train
wikipedia,website,1,train
tofu,protein,0,train
water,surface,0,train
administration,success,0,train
travis,band,1,train
chappell,carly,0,train
application,cryptography,0,train
jacobs,owner,1,train
soccer,hockey,0,train
alpheus,herodotus,0,train
india,asia,0,train
seattle,reference,0,train
people,group,0,train
lime,form,0,train
son,character,0,train
woman,educator,0,train
hopscotch,game,1,train
soybean,commodity,1,train
loan,loan,1,train
devlin,artist,1,train
republicans,group,1,train
backgammon,game,1,train
sui,minority,1,train
pear,fruit,1,train
prediction,problem,0,train
fuel,resource,1,train
housing,plan,0,train
heracles,god,0,train
yeast,organism,1,train
theft,crime,1,train
communication,major,0,train
freaklabel,part,0,train
vienna,punishment,0,train
tor,program,1,train
concert,event,1,train
age,demographic,1,train
house,venue,1,train
selectin,protein,1,train
soilwork,band,1,train
suse,distribution,1,train
trailer,sayingthis,0,train
lupillo,personality,1,train
book,work,0,train
divorce,outcome,0,train
theyoung,book,0,train
coal,fuel,1,train
basil,herb,1,train
construction,item,0,train
netherlands,country,1,train
imageability,factor,0,train
development,sector,1,train
echovirus,virus,1,train
inventor,client,0,train
pipeline,transport,1,train
zune,property,0,train
resignation,leader,0,train
metal,material,1,train
affection,anything,0,train
year,severus,0,train
sugar,product,1,train
land,warrior,0,train
valletta,call,0,train
matter,marriage,0,train
dialect,device,0,train
cereal,commodity,1,train
lake,water,1,train
broadcaster,people,0,train
state,nebraska,0,train
assessment,toxicant,0,train
tokamak,device,1,train
strawberry,ingredient,1,train
timezone,information,1,train
shylock,character,1,train
rock,style,1,train
food,substance,1,train
member,life,0,train
tin,material,1,train
primorsky,district,1,train
kashmir,place,1,train
ethnomusicology,topic,1,train
forum,resource,1,train
bee,insect,1,train
blue,style,1,train
cardinal,doctor,0,train
assassination,violence,1,train
sarcoidosis,cause,0,train
edema,human,0,train
power,power,1,train
gulzar,none,0,train
jade,material,1,train
cannabis,drug,1,train
parachute,brand,1,train
merchant,god,0,train
ephesus,city,1,train
economic,discipline,1,train
bird,icon,0,train
hedgehog,note,0,train
trilussa,people,1,train
chironomidae,animal,1,train
electra,parentage,0,train
advertisement,project,0,train
what,settlement,0,train
plan,vta,0,train
houston,port,0,train
marriage,institution,0,train
bulimia,illness,1,train
gender,factor,0,train
sweden,country,1,train
nitrogen,gas,1,train
difficulty,house,0,train
rhyno,team,0,train
squash,food,1,train
woman,trophy,0,train
r,language,1,train
copper,element,1,train
country,genre,1,train
finland,country,1,train
toubro,machinery,0,train
cyanide,precursor,0,test
loksatta,daily,1,test
alberto,capitano,0,test
sense,christ,0,test
recording,album,0,test
readingasa,monster,0,test
opensimulator,ode,0,test
synaptotagmin,synaptotagmin,0,test
kusumagraj,great,0,test
echinoid,fossil,1,test
shiva,ayonija,0,test
cicero,rhetoric,0,test
cattaneo,worker,0,test
creche,amenity,1,test
iki,island,1,test
purity,sensuality,0,test
madhvacharya,vaishnavas,0,test
vodka,spirit,1,test
adoption,adoption,0,test
mason,sybil,0,test
macaque,primate,1,test
horn,instrument,1,test
ethernet,network,1,test
conformity,insheep,0,test
bhambore,mausoleum,0,test
pleasure,aristotle,0,test
zrb2,uhtc,0,test
karhan,chaku,0,test
stalagmite,speleothem,1,test
competition,investor,0,test
vice,label,0,test
wittgenstein,writer,1,test
feedback,stakeholder,0,test
vampire,monster,1,test
shigure,ren,0,test
benevento,duke,1,test
thetis,goddess,1,test
coraline,movie,1,test
erysipela,affliction,1,test
citi,corporation,1,test
krajniacy,pomerania,0,test
motionless,statue,0,test
hasan,siffin,0,test
benzodiazepine,anxiolytic,1,test
oxfam,fund,0,test
orangutan,primate,1,test
dutch,pattern,0,test
pkc,kinase,1,test
powernotebooks,reseller,1,test
bates,researcher,1,test
militant,worker,0,test
sax,instrument,1,test
kmart,chain,1,test
kaczynski,anyone,0,test
thesafe,milkwork,0,test
microwave,culprit,0,test
dpharm,courses,0,test
levomycin,antibiotic,1,test
drax,sponsor,0,test
taxi,hargeisa,0,test
emancipation,minor,0,test
rose,flower,1,test
brucellosis,zoonosis,1,test
german,czernowitz,0,test
speed,boost,0,test
wrestler,athlete,1,test
duma,theschwarzer,0,test
blood,tissue,0,test
nude,ovidsmetamorphosesand,0,test
wing,promotion,0,test
coupler,servicing,0,test
ergotism,affliction,1,test
tachycardia,effect,0,test
chanel,designer,1,test
mapk,kinase,0,test
childrenas,mahjabeen,0,test
dolce,designer,1,test
shore,brimsek,0,test
ion,cofactor,0,test
mummia,demand,0,test
reform,wang,0,test
liqueur,spirit,1,test
ribavirin,medication,1,test
refrigerator,appliance,1,test
wimbledon,tournament,1,test
trebanog,village,1,test
feleacu,commune,1,test
pizzeria,front,0,test
leopard,cat,1,test
ālam,surname,0,test
sándor,writer,1,test
midnight,christians,0,test
controversy,tim,0,test
snowshoe,tool,1,test
fak,kinase,1,test
animation,illustration,1,test
balance,watt,0,test
frostisen,glacier,1,test
pipe,implement,1,test
divyabhanusinh,cheetah,0,test
bookchin,thinker,1,test
absurdism,camus,0,test
mauro,husband,0,test
chlorpyrifos,pesticide,1,test
campervan,variant,0,test
filipinos,alien,0,test
perforation,barotrauma,0,test
sundowner,opener,0,test
decoration,detail,0,test
substructure,attribute,0,test
becket,martyr,1,test
zoantharia,coral,1,test
zulu,mozambique,0,test
scaphopod,mollusk,1,test
arrangement,appropriateobstacle,0,test
ronga,mozambique,0,test
al2o3,additive,1,test
file,crc32,0,test
documentation,setting,0,test
approach,aspect,0,test
bell,rune,0,test
tata,sequence,0,test
cmll,taurus,0,test
igespar,agroup,0,test
gang,beefheart,0,test
yuhua,jurong,0,test
hypertension,effect,0,test
toxocariasis,zoonosis,1,test
tanistry,succession,1,test
booths,vendor,1,test
chanda,poetry,0,test
fludrocortisone,replacement,0,test
hipmunk,monthtimemagazine,0,test
cytokine,stimulus,0,test
cutter,marcus,0,test
moron,font,0,test
salvation,jñānakāṇḍa,0,test
free,metien,0,test
summerare,summerandyou,0,test
treatment,coverage,0,test
eustace,duke,1,test
scene,mood,0,test
alcon,vigamox,0,test
ømq,crossroads,0,test
arianrhod,aunt,0,test
warner,coach,0,test
steal,calculation,0,test
belemnite,fossil,1,test
kind,burial,0,test
kerala,seed,0,test
heap,array,0,test
minivan,variant,0,test
maju,umbel,0,test
zakhara,island,0,test
mind,mayrhofer,0,test
umbara,planet,1,test
relexification,phenomenon,1,test
donnamar,hyoscyamine,0,test
strike,strategy,0,test
phonegap,platform,0,test
reichsflagge,bundeswappen,0,test
gamecube,machine,1,test
lincoln,castle,0,test
peasant,fertilizer,0,test
boudin,sausage,1,test
videotape,mean,0,test
mutation,variation,1,test
nd2o3,oxide,1,test
post,deputy,0,test
mti,guideline,0,test
masturbation,nun,0,test
qena,egypt,0,test
piłsudski,chief,0,test
gabon,dumas,0,test
mtvand,insheep,0,test
relayrides,peer,0,test
hand,shuttle,0,test
negrissim,pioneer,0,test
five,multitech,0,test
base10,base,1,test
allegation,controversy,1,test
myth,account,0,test
boophane,amaryllidaceae,0,test
scottkurland,innovator,0,test
virtù,realpolitik,0,test
adoption,minor,0,test
othmar,custodian,0,test
letter,forviciousprank,0,test
atalaia,headland,0,test
coriander,umbel,1,test
historian,academic,1,test
embarrassment,feeling,1,test
tamoxifen,cyp3a4,0,test
casual,collaborator,0,test
sgml,document,0,test
sectumsempra,spell,1,test
officer,prisoner,0,test
chachi,agirl,0,test
deloitte,firm,1,test
caraway,umbel,1,test
tony,iti,0,test
danger,prelate,0,test
acquisition,paradigms,0,test
strontium89,radioisotope,1,test
pioneer,cameroon,0,test
thephialephial,paraphernalia,0,test
ruisrock,mid2008,0,test
binocular,instrument,1,test
shiva,chandrasekhar,0,test
palestinians,revolutionary,0,test
underwear,piece,0,test
vanguard,enemy,0,test
tiger,cat,1,test
sitosterol,phytosterols,0,test
turn,subdomain,0,test
daisy,sarasaland,0,test
color,mistress,0,test
tripod,ornament,0,test
mercy,humbug,0,test
macroaneurysm,hypertension,0,test
poem,french,0,test
chance,celtic,0,test
reprocessing,emdr,0,test
bamum,grassfielder,0,test
saturn,console,0,test
wheesung,celebrity,1,test
clarithromycin,alternative,0,test
leptospirosis,zoonosis,1,test
methodology,aronson,0,test
vetting,step,0,test
logo,advertising,0,test
writer,plutarch,0,test
echinomycin,antibiotic,1,test
notable,christodulus,0,test
afallach,aunt,0,test
frame,furniture,0,test
theindiessuch,moodyz,0,test
lovamahapaya,shrine,1,test
camera,category,0,test
manzanar,camp,1,test
dhawar,locality,1,test
the,prisoner,0,test
hazard,silence,0,test
thinking,limitation,0,test
taylor,teammate,0,test
newspeak,font,1,test
hindi,rakhi,0,test
mitch,acommonman,0,test
quebecor,conglomerate,0,test
sonoran,desert,1,test
solicitation,bram,0,test
van,variant,0,test
electron,fermion,0,test
crossover,variation,0,test
accusation,indiscretion,0,test
resection,tsūsensan,0,test
abs,manyluxuryfeature,0,test
borrowing,phenomenon,0,test
balakot,stop,0,test
terry,captain,0,test
feather,padding,1,test
douglas,glacier,1,test
sadhana,daily,0,test
emphasis,aspect,0,test
congress,resident,0,test
webots,ode,0,test
y2o3,oxide,1,test
viscose,rayon,0,test
comic,illustration,0,test
asembutorembucqis,funnel,0,test
carignan,varietal,1,test
cab,mnemonic,0,test
obrafour,artiste,0,test
buss,researcher,0,test
butyrylcholinesterase,cholinesterase,1,test
oflaw,integrityto,0,test
dahomey,dumas,0,test
shogran,stop,0,test
greek,θειοδος,0,test
carlac,planet,1,test
glutaraldehyde,reagent,1,test
xml,protocol,1,test
caswallawn,aunt,0,test
advertising,buyer,0,test
paddle,implement,1,test
awkwardness,feeling,1,test
godley,glacier,1,test
marcian,emperor,1,test
aqir,ekron,0,test
abigail,twin,0,test
mint,variety,0,test
stigand,archbishop,1,test
ibm,corporation,1,test
birmingham,worker,0,test
christopher,manager,0,test
maztica,island,0,test
writing,everyoneof,0,test
shock,font,0,test
destination,destination,0,test
bivalve,invertebrate,1,test
accordion,instrument,1,test
armenia,inērānregion,0,test
playstation,console,1,test
producer,blueha,0,test
psoas,fascia,0,test
steph,beingmore,0,test
piano,instrument,1,test
julia,everyone,0,test
conomor,domnonia,0,test
optimizer,tool,1,test
lestat,ifaudience,0,test
coventry,castle,0,test
bluff,meaning,0,test
musler,arm,0,test
analysis,article,0,test
maple,rome,0,test
himalayan,pattern,0,test
copepod,parasite,1,test
bass,instrument,1,test
lvmh,multinational,0,test
olympukes,font,0,test
renin,hypoadrenalism,0,test
buridan,churchman,0,test
strain,whoonga,0,test
fluorescein,fluorochrome,0,test
alkyne,compound,1,test
godhomosexuality,perversion,0,test
entropy,boltzmann,0,test
codice24,codice6,0,test
minas,tirith,0,test
steinkjer,municipality,1,test
mpeg2,algorithm,1,test
suitcase,tool,0,test
babyface,songwriter,1,test
southworth,photographer,1,test
anaspaz,hyoscyamine,0,test
ponytail,hairstyle,1,test
infidel,font,0,test
glare,artifact,0,test
phthalazine,naphthyridine,0,test
caecilius,rome,0,test
thesafe,milkalbum,0,test
catalpol,compound,1,test
dart,enemy,0,test
tsushima,island,1,test
vice,installment,0,test
subramanya,stalwart,0,test
choir,assistant,0,test
tradamol,painkiller,1,test
pseudo,thalberg,0,test
tab,minimo,0,test
podgórze,centre,0,test
elsevier,publisher,1,test
longinus,rome,0,test
xdoclet,tool,0,test
aidid,insurgent,1,test
vetrimaran,celebrity,1,test
uttara,daughter,0,test
chopi,mozambique,0,test
nrj,bidder,0,test
cephalexin,antibiotic,1,test
bizzi,archbishop,1,test
phalaropes,shorebird,1,test
astunningperformance,marianne,0,test
identifie,hatred,0,test
chuwabu,mozambique,0,test
twig,debris,0,test
blaaze,crew,0,test
manhitoo,pioneer,0,test
hyman,someone,1,test
materialism,hallucination,0,test
djx,kmel,0,test
award,commendation,1,test
lestat,lestat,0,test
bhajan,poetry,0,test
vanzetti,witness,0,test
ynyshir,village,1,test
faerûn,island,0,test
epigenetic,phenomenon,0,test
spin,trick,1,test
coin,propaganda,0,test
ranulf,duke,0,test
rochelle,britney,0,test
ski,tool,1,test
dibdin,manager,0,test
duesseldorf,munich,0,test
disruption,emergency,0,test
barco,projector,0,test
munc13s,synaptotagmin,0,test
mtvsawkwardas,samanthasamwalker,0,test
bastard,font,0,test
joy,sentiment,1,test
acolyte,assistant,0,test
loyalty,aspect,0,test
coulter,dembski,0,test
tramadol,opioid,1,test
jpeg,algorithm,1,test
bong,implement,1,test
mcom,courses,0,test
freezer,appliance,1,test
serf,orestes,0,test
rhapsody,hollywood,0,test
ralon,foe,0,test
protandry,strategy,0,test
bulawayo,zimbabwe,0,test
sociologist,academic,1,test
abkhazia,aggressor,0,test
barker,dunigan,0,test
marvel,newsarama,0,test
jasmine,flower,1,test
riley,merceds,0,test
metamorphism,silicate,0,test
llefelys,aunt,0,test
arinc,standard,0,test
turnover,calculation,0,test
iranologists,assyriologist,0,test
wing,eagle,0,test
civilian,op20g,0,test
cinnoline,naphthyridine,0,test
zrn,nitride,1,test
bacchylides,poet,1,test
osse,island,0,test
giffords,afake,0,test
favour,coach,0,test
tatay,writer,0,test
girdle,lingerie,1,test
hypotonia,manifestation,1,test
selling,skill,1,test
song,award,0,test
uncertainty,dreyer,0,test
thalheimer,ceo,0,test
feather,waste,0,test
burberry,label,1,test
bank,amenity,1,test
actinoleutin,antibiotic,1,test
penarddun,aunt,0,test
ferrari,car,1,test
colour,second,0,test
leibowitz,achampion,0,test
atlanticsaidpreposterous,history,0,test
ryloth,planet,1,test
champu,poetry,0,test
netmq,ømq,0,test
drogba,discussion,0,test
citibank,bank,1,test
sarkodie,artiste,1,test
standing,gibernau,0,test
tswa,mozambique,0,test
pleasure,indulgence,0,test
panhard,car,0,test
conjunction,operation,1,test
akira,wrestler,1,test
stigmasterol,phytosterols,1,test
bba,courses,0,test
ssri,medication,0,test
reflexnotebook,reseller,1,test
mariomikebuda,comrade,0,test
aquinas,churchman,1,test
hollyoaks,manager,0,test
russell,writer,1,test
chambers,apsychopathic,0,test
versionopencanvas,plusha,0,test
visicalc,graphic,0,test
software,arial,0,test
rate,infusion,0,test
clubhouse,jessie,0,test
lokmat,daily,1,test
anecdote,category,0,test
aswan,egypt,0,test
kishore,veerappan,0,test
hydroxylysine,lysine,1,test
flamethrower,gear,1,test
allegation,justification,0,test
ten,micrometer,0,test
super8,cement,0,test
ubs,bank,1,test
quinazoline,naphthyridine,0,test
fraternity,association,1,test
dga,sma,0,test
hypusine,lysine,0,test
philip,abarbarian,0,test
gentechpc,reseller,0,test
3326,jackson,0,test
sic,additive,0,test
720p,resolution,1,test
wangara,soninke,1,test
hydrocodone,opioid,1,test
rico,gangster,0,test
dicaearchus,peripatetics,0,test
basel,legate,0,test
adjective,operation,0,test
ssl,lactylate,1,test
speed,methylamphetamine,1,test
discontent,population,0,test
burmester,option,0,test
prohibition,contravention,0,test
robertson,cigs,0,test
hebrews,gentiles,0,test
so3,acid,1,test
stalactite,speleothem,1,test
pumpkinseed,panfish,0,test
position,producer,0,test
naran,stop,0,test
riddle,folklore,0,test
removal,mean,0,test
stripper,waitress,0,test
météomédia,french,0,test
sulphur,additive,1,test
precausal,limitation,0,test
thesafe,milkmaterial,0,test
shortcut,tooltip,0,test
liao,tribute,0,test
shipbuilder,crew,0,test
excitement,sentiment,1,test
dinitrogen,dissociation,0,test
powder,vim,0,test
stephano,olaf,0,test
motorola,corporation,1,test
brother,bruce,0,test
annotation,report,0,test
caramel,variety,0,test
beach,rome,0,test
island,dirt,0,test
brachiopod,fossil,1,test
qatra,ekron,0,test
minibus,variant,0,test
november,estrada,0,test
h3bo3,reactant,1,test
mărtineşti,commune,0,test
crappie,panfish,1,test
gantz,series,1,test
sextant,instrument,1,test
trealaw,village,1,test
mind,world,0,test
kohl,chain,0,test
nekron,hal,0,test
leste,headland,1,test
trehafod,village,1,test
scar,account,0,test
prep,prevention,0,test
career,associate,0,test
sabor,appearance,0,test
amend,angèle,0,test
magnum,series,1,test
samini,artiste,1,test
klauss,inmate,0,test
statue,livia,0,test
wang,head,0,test
methyllysine,lysine,1,test
vernotte,worker,0,test
genzyme,cholestagel,0,test
confusion,vliet,0,test
penicillin,antibiotic,1,test
disney,partner,0,test
rdf,standard,1,test
adversity,complacence,0,test
tarsatica,amunicipiummacmullen,0,test
enactment,support,0,test
thioindigo,dye,1,test
bangkok,destination,0,test
naughtinessas,thalberg,0,test
android,api,0,test
bubble,defect,0,test
darkness,kala,0,test
robotic,setting,0,test
governmentality,theart,0,test
mobile,category,0,test
album,acclaim,0,test
testis,tissue,0,test
hopanoid,phytosterols,0,test
muslims,ahmadi,0,test
hide,byproduct,0,test
akihito,emperor,1,test
gunfire,lyric,0,test
serum,stimulus,0,test
ducktail,hairstyle,1,test
tamiflu,antiviral,1,test
valderrama,ponch,0,test
anchorome,island,1,test
camp,transnistria,0,test
buddha,orissa,0,test
academic,diplomat,0,test
bpharm,courses,1,test
super,othersupergauge,0,test
novatian,priest,1,test
douglas,dc4,0,test
ramanujacharya,vaishnavas,0,test
angiogenesis,training,0,test
christ,saviour,1,test
percentage,unit,1,test
jaijaiwanti,ragas,1,test
negation,operation,1,test
single,play,0,test
y2o3,additive,0,test
ammonite,fossil,1,test
neidan,waidan,0,test
geez,arabic,0,test
protozoa,parasite,1,test
literature,sign,0,test
savoy,antipope,1,test
taschen,publisher,1,test
levsinex,hyoscyamine,1,test
percywho,everyone,0,test
amount,setting,0,test
tablet,category,0,test
accelerator,additive,0,test
rimantadine,medication,1,test
rose,ricketts,0,test
camera,capability,0,test
nulev,hyoscyamine,1,test
methicillin,antibiotic,1,test
barbarian,primitive,1,test
quintilian,rhetoric,0,test
miletos,thetis,0,test
mignolet,beingone,0,test
obama,hitler,0,test
crossyne,amaryllidaceae,1,test
woodbridge,asistertown,0,test
westlife,boyband,1,test
huizong,reformers,0,test
levbid,hyoscyamine,1,test
ceo,alumnus,0,test
lasv,arenaviruses,0,test
jack,npc,0,test
worklight,platform,0,test
bouchiki,salameh,0,test
wheesung,producer,1,test
levsin,hyoscyamine,1,test
cisco,corporation,1,test
brutus,rome,0,test
reconstruction,setting,0,test
sasi,celebrity,1,test
jungle,metaphor,0,test
strato,peripatetics,0,test
iturbide,emperor,1,test
wizin,play,0,test
dodgy,benone,0,test
dreamcast,console,1,test
stapedectomy,stapedotomy,0,test
orchestra,instrument,0,test
shopping,need,0,test
richarddickytremayne,compatriot,0,test
horus,guardian,0,test
metsovo,village,1,test
neuroethology,neuroscience,1,test
font,typeface,1,test
temple,building,1,test
wiley,publisher,1,test
dishwasher,appliance,1,test
rama,prophets,0,test
thenormalwoman,morebabynesstrait,0,test
pyrrolysine,lysine,1,test
training,apprentice,0,test
zikrin,ekron,0,test
huizong,captive,0,test
lethargy,manifestation,0,test
supermarket,greenergy,0,test
reliquary,rune,0,test
linguistic,specialty,1,test
touchscreen,capability,1,test
brittany,count,0,test
inthe,history,0,test
caganer,catalonia,0,test
cma,firm,1,test
persecution,reason,0,test
goschen,chancellor,1,test
sappho,poet,1,test
limonene,volatile,0,test
detail,themaydayepisode,0,test
stark,animator,1,test
monterey,cooder,0,test
palenque,viñales,0,test
securom,scheme,0,test
la2o3,oxide,1,test
sportswear,line,1,test
gaul,emperor,0,test
shriver,researcher,1,test
generallyheelingi,skating,0,test
ground,fossil,0,test
ultraman,superhero,1,test
classroom,prank,0,test
ultrasound,test,0,test
astronomy,theory,0,test
grenache,varietal,1,test
chester,antic,0,test
guitar,instrument,1,test
witchcraft,superstition,1,test
rsa,algorithm,1,test
yoruba,dumas,0,test
hesiod,ctimene,0,test
bivalve,fossil,1,test
albino,version,0,test
codice8,command,0,test
bargh,theorist,1,test
pelecypod,mollusk,1,test
yield,unit,0,test
axum,ally,0,test
rza,collaborator,0,test
c3po,droid,1,test
cetuximab,medication,1,test
chlorpyrifos,organohosphate,1,test
gorbachev,russian,1,test
diflubenzuron,insecticide,1,test
aashiquiin,debacle,0,test
buwecon,hyoscyamine,1,test
modal,rayon,0,test
blåisen,glacier,1,test
tfi,programme,1,test
circumcision,observance,1,test
saya,opponent,0,test
jucu,commune,1,test
codis,databank,1,test
forester,expert,1,test
alcaeus,poet,1,test
tape,outline,0,test
symax,hyoscyamine,1,test
hfn,nitride,1,test
cavern,stalactite,0,test
sumerian,nammu,0,test
reduplication,sapir,0,test
holliston,dana,0,test
mg2,cation,1,test
lomwe,mozambique,0,test
thatta,mausoleum,0,test
torment,noise,0,test
wheel,standard,0,test
gilon,tradition,0,test
brother,hagai,0,test
guard,messenger,0,test
request,congress,0,test
election,consul,0,test
friedericy,generaldianebeckman,0,test
trout,fishery,0,test
asha,everybody,0,test
pramipexole,pharyngitis,0,test
pluridisciplinarity,interdisciplinarity,0,test
dung,byproduct,1,test
kinnick,anderson,0,test
gods,mid2008,0,test
dot,sign,1,test
clayton,appearance,0,test
base20,base,1,test
recommendation,guideline,1,test
kitkat,advertisements,0,test
antipsychotic,pharyngitis,0,test
gelo,scholar,0,test
ford,corporation,1,test
pup,xns,0,test
manicatawhich,disuse,0,test
reich,paul,0,test
bayer,firm,1,test
keyboard,instrument,1,test
cannon,armament,1,test
qfd,acronym,1,test
katashaka,island,1,test
bradez,artiste,0,test
error,reason,0,test
imam,head,1,test
vâlcele,commune,1,test
cdc2,kinase,1,test
nomination,award,0,test
sarcastic,font,0,test
shipping,buyer,0,test
urbanism,zoning,0,test
aristotle,theophrastus,0,test
mutant,version,0,test
bcom,courses,0,test
carmen,kmel,0,test
citizen,civilian,0,test
sheela,karuthamma,0,test
chemist,etbr,0,test
bodytrace,withings,0,test
pka,kinase,1,test
phrase,quote,0,test
kimwani,mozambique,0,test
mourning,noise,0,test
chester,worker,0,test
polystyrene,polymer,1,test
base60,base,1,test
gymnasium,building,1,test
desipramine,tca,1,test
signature,document,0,test
joinery,detail,0,test
framework,standard,0,test
reasoning,skill,1,test
phosphorus32,radioisotope,1,test
south,kerala,0,test
bartali,everyone,0,test
gastropod,mollusk,1,test
john,edwards,0,test
buckwild,producer,1,test
heuristics,tool,0,test
sailor,officer,0,test
importance,coach,0,test
policymaker,commercialization,0,test
watsons,anchor,0,test
librescribe,linux,0,test
sonnets,rebutexample,0,test
room,furnishing,0,test
chief,assessor,0,test
reach,favre,0,test
vaccination,prevention,1,test
bryozoan,fossil,1,test
vhs,kabuto,0,test
orleans,louisiana,0,test
annoyance,feeling,1,test
douglas,dc7,0,test
pindar,poet,1,test
fraud,propaganda,0,test
harkleroad,producer,0,test
collini,writer,1,test
tqm,acronym,1,test
bbc3,becky,0,test
gastropod,fossil,1,test
hyomax,hyoscyamine,1,test
rarangkéns,graphicallyngalagenacharacter,0,test
adverb,operation,0,test
letter,race,0,test
knit,trim,0,test
career,chef,0,test
therakshasaappear,guerrilla,0,test
medusa,monster,1,test
formula24,connective,0,test
ganthet,green,0,test
scott,pilot,1,test
charles,jim,0,test
sponsorship,atoc,0,test
tool,scissor,0,test
zaccheroni,milan,0,test
baciu,commune,1,test
privateer,fatalpirate,0,test
route,flight,0,test
theescape,triathlon,0,test
record,wellthis,0,test
napalm,hmg,0,test
anelka,shenhua,0,test
ephesto,brother,0,test
brew,platform,0,test
forensic,investigation,0,test
obsidian,stone,1,test
canwest,conglomerate,1,test
nurseryman,expert,0,test
hurst,appearance,0,test
weather,concern,0,test
occlusion,hypertension,0,test
hallstatt,village,1,test
dorothy,oxfordians,0,test
toyama,everyone,0,test
bsc,courses,1,test
photokina,conference,1,test
bams,courses,0,test
pompadour,hairstyle,1,test
scots,penelope,0,test
classen,glacier,1,test
stalagmite,formation,1,test
formula54,slice,0,test
dozen,kraków,0,test
oak,rome,0,test
resembool,hostage,0,test
officers,honor,0,test
history,avanguard,0,test
yew,rome,0,test
mandolin,instrument,1,test
hospitalization,coverage,0,test
amantadine,medication,1,test
gazprombank,subsidiary,0,test
offering,motor,0,test
salafists,islamists,1,test
reinforcement,murphy,0,test
glycolysis,training,0,test
djax,clementine,0,test
rumor,folklore,0,test
warfare,artillery,0,test
growth,unit,0,test
anakru,stalwart,0,test
parenthesis,symbol,1,test
bcl3,acid,1,test
demon,monster,1,test
jushinthunderliger,wrestler,0,test
borowiacy,pomerania,0,test
resonance,effect,0,test
xoticpc,reseller,1,test
tool,cbuilder,0,test
harymurti,defendant,1,test
makonde,mozambique,0,test
cinsaut,varietal,1,test
beaumont,play,0,test
venizelos,sign,0,test
surjection,epimorphism,1,test
tortoiseshell,pattern,1,test
egazil,hyoscyamine,0,test
megacles,noble,1,test
xslt,tool,1,test
dylight,fluorochrome,1,test
lindley,historian,1,test
döner,snack,0,test
pohnpei,islet,1,test
transliteration,romanization,0,test
urea,fertilizer,1,test
raphael,silverpoint,0,test
dante,hislibello,0,test
arabic,arupeeorrubiya,0,test
ani,papyrus,0,test
dupont,corporation,1,test
bca,courses,0,test
crystal,methylamphetamine,0,test
homosexual,heterosexual,0,test
michael,head,0,test
tony,darren,0,test
rubin,theorist,1,test
hsbc,bank,1,test
havededicatedsynagogue,church,0,test
exocet,font,1,test
lahmacun,snack,0,test
ventrilo,teamspeak,0,test
1980,osho,0,test
negroes,everybody,0,test
shekhar,laali,0,test
bass,steve,0,test
strabo,writer,1,test
contrast,juliet,0,test
imitation,writing,0,test
selection,variation,0,test
quantifier,operation,0,test
night,couple,0,test
aristoxenus,peripatetics,0,test
intercourse,demeter,0,test
revolt,brittany,0,test
yb2o3,oxide,1,test
sennheiser,partner,0,test
discharge,pus,0,test
shingle,affliction,1,test
springer,publisher,1,test
onkind,blueha,0,test
block,calculation,0,test
clive,llanelli,0,test
egocentrism,limitation,0,test
drum,instrument,1,test
mysore,locality,0,test
hematoma,trauma,1,test
ammi,umbel,0,test
symbol,motif,0,test
eurasians,surname,0,test


==> _supplementary_material/le-augmentation/requirements.txt <==
dill>=0.2.4
numpy>=1.10.1
python-telegram-bot>=11.1.0
sacred>=0.6.7
scikit-learn>=0.19
scipy>=1.0.0
torch>=1.0.0
torchtext>=0.3.1

